Bootstrapping the simplest correlator in planar N = 4 SYM at all loops

We present the full form of a four-point correlation function of large BPS operators in planar N = 4 Super Yang-Mills to any loop order. We do this by following a bootstrap philosophy based on three simple axioms pertaining to (i) the space of functions arising at each loop order, (ii) the behaviour in the OPE in a double-trace dominated channel and (iii) the behaviour under a double null limit. We discuss how these bootstrap axioms are in turn strongly motivated by empirical observations up to nine loops unveiled through integrability methods in our previous work [9] on this simplest correlation function.

==> Cs24.txt <==
{c[1] -> 1, c[2] -> -2, c[3] -> 6, c[4] -> -20, c[1, 3] -> 1, c[5] -> 70, 
 c[1, 4] -> -6, c[6] -> -252, c[1, 5] -> 28, c[2, 4] -> 18/5, c[7] -> 924, 
 c[1, 6] -> -120, c[2, 5] -> -24, c[8] -> -3432, c[1, 7] -> 495, 
 c[2, 6] -> 855/7, c[3, 5] -> 162/7, c[9] -> 12870, c[1, 8] -> -2002, 
 c[2, 7] -> -561, c[3, 6] -> -2325/14, c[1, 3, 5] -> 1, c[10] -> -48620, 
 c[1, 9] -> 8008, c[2, 8] -> 22022/9, c[3, 7] -> 1793/2, c[4, 6] -> 4145/21, 
 c[1, 3, 6] -> -10, c[11] -> 184756, c[1, 10] -> -31824, c[2, 9] -> -51792/5, 
 c[3, 8] -> -64792/15, c[4, 7] -> -7354/5, c[1, 3, 7] -> 66, 
 c[1, 4, 6] -> 156/7, c[12] -> -705432, c[1, 11] -> 125970, 
 c[2, 10] -> 473382/11, c[3, 9] -> 215592/11, c[4, 8] -> 450996/55, 
 c[5, 7] -> 21518/11, c[1, 3, 8] -> -364, c[1, 4, 7] -> -201, 
 c[2, 4, 6] -> -44/7, c[13] -> 2704156, c[1, 12] -> -497420, 
 c[2, 11] -> -529720/3, c[3, 10] -> -943398/11, c[4, 9] -> -2234288/55, 
 c[5, 8] -> -1473332/99, c[1, 3, 9] -> 1820, c[1, 4, 8] -> 1274, 
 c[1, 5, 7] -> 1085/3, c[2, 4, 7] -> 66, c[14] -> -10400600, 
 c[1, 13] -> 1961256, c[2, 12] -> 9337284/13, c[3, 11] -> 4764250/13, 
 c[4, 10] -> 27004500/143, c[5, 9] -> 12094800/143, c[6, 8] -> 9116716/429, 
 c[1, 3, 10] -> -8568, c[1, 4, 9] -> -34608/5, c[1, 5, 8] -> -9352/3, 
 c[2, 4, 8] -> -2296/5, c[2, 5, 7] -> -500/3, c[15] -> 40116600, 
 c[1, 14] -> -7726160, c[2, 13] -> -20325744/7, c[3, 12] -> -140187168/91, 
 c[4, 11] -> -76809400/91, c[5, 10] -> -426870000/1001, 
 c[6, 9] -> -163901664/1001, c[1, 3, 11] -> 38760, c[1, 4, 10] -> 379440/11, 
 c[1, 5, 9] -> 213216/11, c[1, 6, 8] -> 175960/33, c[2, 4, 9] -> 13312/5, 
 c[2, 5, 8] -> 14240/9, c[3, 5, 7] -> 1600/21, c[16] -> -155117520, 
 c[1, 15] -> 30421755, c[2, 14] -> 11685817, c[3, 13] -> 44796870/7, 
 c[4, 12] -> 47773638/13, c[5, 11] -> 183304115/91, 
 c[6, 10] -> 943172019/1001, c[7, 9] -> 175652676/715, 
 c[1, 3, 12] -> -170544, c[1, 4, 11] -> -162792, c[1, 5, 10] -> -1150560/11, 
 c[1, 6, 9] -> -493776/11, c[2, 4, 10] -> -766224/55, 
 c[2, 5, 9] -> -578912/55, c[2, 6, 8] -> -105032/33, c[3, 5, 8] -> -12632/15, 
 c[1, 3, 5, 7] -> 1, c[17] -> 601080390, c[1, 16] -> -119759850, 
 c[2, 15] -> -93743055/2, c[3, 14] -> -105410955/4, c[4, 13] -> -109943082/7, 
 c[5, 12] -> -1662587685/182, c[6, 11] -> -874969665/182, 
 c[7, 10] -> -1091828079/572, c[1, 3, 13] -> 735471, 
 c[1, 4, 12] -> 9625077/13, c[1, 5, 11] -> 6773310/13, 
 c[1, 6, 10] -> 39496950/143, c[1, 7, 9] -> 10867689/143, 
 c[2, 4, 11] -> 136629/2, c[2, 5, 10] -> 657288/11, c[2, 6, 9] -> 315897/11, 
 c[3, 5, 9] -> 338106/55, c[3, 6, 8] -> 104231/44, c[1, 3, 5, 8] -> -14, 
 c[18] -> -2333606220, c[1, 17] -> 471435600, c[2, 16] -> 3187893150/17, 
 c[3, 15] -> 7330266405/68, c[4, 14] -> 2251476877/34, 
 c[5, 13] -> 685122045/17, c[6, 12] -> 71051273205/3094, 
 c[7, 11] -> 9793628185/884, c[8, 10] -> 656512803/221, 
 c[1, 3, 14] -> -3124550, c[1, 4, 13] -> -22958232/7, 
 c[1, 5, 12] -> -224403300/91, c[1, 6, 11] -> -135147000/91, 
 c[1, 7, 10] -> -90235170/143, c[2, 4, 12] -> -4166624/13, 
 c[2, 5, 11] -> -4026670/13, c[2, 6, 10] -> -186330150/1001, 
 c[2, 7, 9] -> -7698796/143, c[3, 5, 10] -> -260556/7, 
 c[3, 6, 9] -> -258416/11, c[4, 6, 8] -> -15599/11, c[1, 3, 5, 9] -> 120, 
 c[1, 3, 6, 8] -> 170/3, c[19] -> 9075135300, c[1, 18] -> -1855967520, 
 c[2, 17] -> -2246349280/3, c[3, 16] -> -7457727000/17, 
 c[4, 15] -> -4697758625/17, c[5, 14] -> -8890645400/51, 
 c[6, 13] -> -1789043454/17, c[7, 12] -> -12598530406/221, 
 c[8, 11] -> -15392628350/663, c[1, 3, 15] -> 13123110, 
 c[1, 4, 14] -> 14247948, c[1, 5, 13] -> 11267608, 
 c[1, 6, 12] -> 673377100/91, c[1, 7, 11] -> 50153730/13, 
 c[1, 8, 10] -> 13924344/13, c[2, 4, 13] -> 50992656/35, 
 c[2, 5, 12] -> 413351840/273, c[2, 6, 11] -> 94880300/91, 
 c[2, 7, 10] -> 67402704/143, c[3, 5, 11] -> 18424870/91, 
 c[3, 6, 10] -> 162770970/1001, c[3, 7, 9] -> 36845452/715, 
 c[4, 6, 9] -> 178388/11, c[1, 3, 5, 10] -> -816, c[1, 3, 6, 9] -> -656, 
 c[1, 4, 6, 8] -> -200/3, c[20] -> -35345263800, c[1, 19] -> 7307872110, 
 c[2, 18] -> 56723007330/19, c[3, 17] -> 33782909680/19, 
 c[4, 16] -> 369522869100/323, c[5, 15] -> 240019134075/323, 
 c[6, 14] -> 151426069795/323, c[7, 13] -> 88675664847/323, 
 c[8, 12] -> 569322113514/4199, c[9, 11] -> 156062706360/4199, 
 c[1, 3, 16] -> -54627300, c[1, 4, 15] -> -121969575/2, 
 c[1, 5, 14] -> -50190140, c[1, 6, 13] -> -35107545, 
 c[1, 7, 12] -> -269104605/13, c[1, 8, 11] -> -114600255/13, 
 c[2, 4, 14] -> -6469164, c[2, 5, 13] -> -7106264, 
 c[2, 6, 12] -> -488658500/91, c[2, 7, 11] -> -39054180/13, 
 c[2, 8, 10] -> -11179560/13, c[3, 5, 12] -> -13361260/13, 
 c[3, 6, 11] -> -87052575/91, c[3, 7, 10] -> -68950350/143, 
 c[4, 6, 10] -> -17479080/143, c[4, 7, 9] -> -35004228/715, 
 c[1, 3, 5, 11] -> 4845, c[1, 3, 6, 10] -> 55845/11, 
 c[1, 3, 7, 9] -> 19698/11, c[1, 4, 6, 9] -> 882, c[2, 4, 6, 8] -> 65/6, 
 c[21] -> 137846528820, c[1, 20] -> -28781143380, c[2, 19] -> -11889109584, 
 c[3, 18] -> -136483211502/19, c[4, 17] -> -89425874592/19, 
 c[5, 16] -> -1011706200300/323, c[6, 15] -> -660941609790/323, 
 c[7, 14] -> -819098457177/646, c[8, 13] -> -226755539868/323, 
 c[9, 12] -> -94220885484/323, c[1, 3, 17] -> 225792840, 
 c[1, 4, 16] -> 4386572190/17, c[1, 5, 15] -> 7457474115/34, 
 c[1, 6, 14] -> 5474063595/34, c[1, 7, 13] -> 3508208055/34, 
 c[1, 8, 12] -> 11861370213/221, c[1, 9, 11] -> 3329968950/221, 
 c[2, 4, 15] -> 56429373/2, c[2, 5, 14] -> 32379308, 
 c[2, 6, 13] -> 183302295/7, c[2, 7, 12] -> 216725157/13, 
 c[2, 8, 11] -> 95967949/13, c[3, 5, 13] -> 34813812/7, 
 c[3, 6, 12] -> 35838990/7, c[3, 7, 11] -> 83971107/26, 
 c[3, 8, 10] -> 63001092/65, c[4, 6, 11] -> 69366585/91, 
 c[4, 7, 10] -> 356817816/715, c[5, 7, 9] -> 2232286/65, 
 c[1, 3, 5, 12] -> -26334, c[1, 3, 6, 11] -> -32490, 
 c[1, 3, 7, 10] -> -205443/11, c[1, 4, 6, 10] -> -81216/11, 
 c[1, 4, 7, 9] -> -180054/55, c[2, 4, 6, 9] -> -156, c[22] -> -538257874440, 
 c[1, 21] -> 113380261800, c[2, 20] -> 331128508180/7, 
 c[3, 19] -> 202616197470/7, c[4, 18] -> 2562403593516/133, 
 c[5, 17] -> 5221756346720/399, c[6, 16] -> 19887414938100/2261, 
 c[7, 15] -> 3675915713015/646, c[8, 14] -> 3296256344290/969, 
 c[9, 13] -> 552782012328/323, c[10, 12] -> 154262187860/323, 
 c[1, 3, 18] -> -927983760, c[1, 4, 17] -> -1081820640, 
 c[1, 5, 16] -> -16056957800/17, c[1, 6, 15] -> -12244618100/17, 
 c[1, 7, 14] -> -8338256355/17, c[1, 8, 13] -> -4888953784/17, 
 c[1, 9, 12] -> -2095602520/17, c[2, 4, 16] -> -2062870920/17, 
 c[2, 5, 15] -> -2452738860/17, c[2, 6, 14] -> -14625656760/119, 
 c[2, 7, 13] -> -10168578024/119, c[2, 8, 12] -> -92495399744/1989, 
 c[2, 9, 11] -> -2945006160/221, c[3, 5, 14] -> -162697860/7, 
 c[3, 6, 13] -> -1262008275/49, c[3, 7, 12] -> -1695622709/91, 
 c[3, 8, 11] -> -113719829/13, c[4, 6, 12] -> -1162923520/273, 
 c[4, 7, 11] -> -46081902/13, c[4, 8, 10] -> -828339024/715, 
 c[5, 7, 10] -> -36473028/91, c[1, 3, 5, 13] -> 134596, 
 c[1, 3, 6, 12] -> 2413950/13, c[1, 3, 7, 11] -> 1765005/13, 
 c[1, 3, 8, 10] -> 564508/13, c[1, 4, 6, 11] -> 348840/7, 
 c[1, 4, 7, 10] -> 406536/11, c[1, 5, 7, 9] -> 9508/3, 
 c[2, 4, 6, 10] -> 106600/77, c[2, 4, 7, 9] -> 7358/11, 
 c[23] -> 2104098963720, c[1, 22] -> -446775310800, 
 c[2, 21] -> -2068865463600/11, c[3, 20] -> -8961818579520/77, 
 c[4, 19] -> -863974909656/11, c[5, 18] -> -79438883376240/1463, 
 c[6, 17] -> -54664868734400/1463, c[7, 16] -> -88861409613600/3553, 
 c[8, 15] -> -56154424997580/3553, c[9, 14] -> -31633296362304/3553, 
 c[10, 13] -> -13360563200400/3553, c[1, 3, 19] -> 3796297200, 
 c[1, 4, 18] -> 85543230240/19, c[1, 5, 17] -> 76389108800/19, 
 c[1, 6, 16] -> 1021452471000/323, c[1, 7, 15] -> 728604642675/323, 
 c[1, 8, 14] -> 463203295100/323, c[1, 9, 13] -> 241712178864/323, 
 c[1, 10, 12] -> 68617551960/323, c[2, 4, 17] -> 516097920, 
 c[2, 5, 16] -> 10741901600/17, c[2, 6, 15] -> 9534781100/17, 
 c[2, 7, 14] -> 7069831080/17, c[2, 8, 13] -> 13071954688/51, 
 c[2, 9, 12] -> 1918183104/17, c[3, 5, 15] -> 1798745130/17, 
 c[3, 6, 14] -> 14760655260/119, c[3, 7, 13] -> 1675502988/17, 
 c[3, 8, 12] -> 37996180216/663, c[3, 9, 11] -> 41078347488/2431, 
 c[4, 6, 13] -> 1085968460/49, c[4, 7, 12] -> 1943789348/91, 
 c[4, 8, 11] -> 1586013492/143, c[5, 7, 11] -> 3085761720/1001, 
 c[5, 8, 10] -> 1993677456/1573, c[1, 3, 5, 14] -> -657800, 
 c[1, 3, 6, 13] -> -6891720/7, c[1, 3, 7, 12] -> -10854360/13, 
 c[1, 3, 8, 11] -> -5520200/13, c[1, 4, 6, 12] -> -26955720/91, 
 c[1, 4, 7, 11] -> -3685740/13, c[1, 4, 8, 10] -> -14072688/143, 
 c[1, 5, 7, 10] -> -448920/11, c[2, 4, 6, 11] -> -9760, 
 c[2, 4, 7, 10] -> -88164/11, c[2, 5, 7, 9] -> -29608/33, 
 c[24] -> -8233430727600, c[1, 23] -> 1761039350070, 
 c[2, 22] -> 17189680083030/23, c[3, 21] -> 118195031155500/253, 
 c[4, 20] -> 565175009194500/1771, c[5, 19] -> 396718505474850/1771, 
 c[6, 18] -> 481033650238110/3059, c[7, 17] -> 520181693450640/4807, 
 c[8, 16] -> 5829519614373000/81719, c[9, 15] -> 3542203000791000/81719, 
 c[10, 14] -> 1809187696261400/81719, c[11, 13] -> 46583115945444/7429, 
 c[1, 3, 20] -> -15471286560, c[1, 4, 19] -> -18624964176, 
 c[1, 5, 18] -> -322146077760/19, c[1, 6, 17] -> -259987204000/19, 
 c[1, 7, 16] -> -3270561785400/323, c[1, 8, 15] -> -2205210881055/323, 
 c[1, 9, 14] -> -1293943926184/323, c[1, 10, 13] -> -558983149452/323, 
 c[2, 4, 18] -> -41331589728/19, c[2, 5, 17] -> -155596043200/57, 
 c[2, 6, 16] -> -809222148000/323, c[2, 7, 15] -> -1260706472935/646, 
 c[2, 8, 14] -> -3805040534750/2907, c[2, 9, 13] -> -1138193856696/1615, 
 c[2, 10, 12] -> -65570597580/323, c[3, 5, 16] -> -8023841800/17, 
 c[3, 6, 15] -> -39338477425/68, c[3, 7, 14] -> -16739527571/34, 
 c[3, 8, 13] -> -83142767084/255, c[3, 9, 12] -> -2530224076/17, 
 c[4, 6, 14] -> -39155530895/357, c[4, 7, 13] -> -69544056971/595, 
 c[4, 8, 12] -> -16775756662/221, c[4, 9, 11] -> -56788408044/2431, 
 c[5, 7, 12] -> -5351747705/273, c[5, 8, 11] -> -1879232565/143, 
 c[6, 8, 10] -> -119325816/121, c[1, 3, 5, 15] -> 3108105, 
 c[1, 3, 6, 14] -> 4949945, c[1, 3, 7, 13] -> 4648116, 
 c[1, 3, 8, 12] -> 38499384/13, c[1, 3, 9, 11] -> 11826528/13, 
 c[1, 4, 6, 13] -> 11334906/7, c[1, 4, 7, 12] -> 23584968/13, 
 c[1, 4, 8, 11] -> 13208160/13, c[1, 5, 7, 11] -> 4394810/13, 
 c[1, 5, 8, 10] -> 21068376/143, c[2, 4, 6, 12] -> 60027, 
 c[2, 4, 7, 11] -> 64281, c[2, 4, 8, 10] -> 1282092/55, 
 c[2, 5, 7, 10] -> 135152/11, c[3, 5, 7, 9] -> 12888/55}


==> O24.txt <==
1 + g^2*c[1]*S[1] + g^4*c[2]*S[2] + g^6*c[3]*S[3] + 
 g^8*(c[4]*S[4] + c[1, 3]*S[1, 3]) + g^10*(c[5]*S[5] + c[1, 4]*S[1, 4]) + 
 g^12*(c[6]*S[6] + c[1, 5]*S[1, 5] + c[2, 4]*S[2, 4]) + 
 g^14*(c[7]*S[7] + c[1, 6]*S[1, 6] + c[2, 5]*S[2, 5]) + 
 g^16*(c[8]*S[8] + c[1, 7]*S[1, 7] + c[2, 6]*S[2, 6] + c[3, 5]*S[3, 5]) + 
 g^18*(c[9]*S[9] + c[1, 8]*S[1, 8] + c[2, 7]*S[2, 7] + c[3, 6]*S[3, 6] + 
   c[1, 3, 5]*S[1, 3, 5]) + g^20*(c[10]*S[10] + c[1, 9]*S[1, 9] + 
   c[2, 8]*S[2, 8] + c[3, 7]*S[3, 7] + c[4, 6]*S[4, 6] + 
   c[1, 3, 6]*S[1, 3, 6]) + g^22*(c[11]*S[11] + c[1, 10]*S[1, 10] + 
   c[2, 9]*S[2, 9] + c[3, 8]*S[3, 8] + c[4, 7]*S[4, 7] + 
   c[1, 3, 7]*S[1, 3, 7] + c[1, 4, 6]*S[1, 4, 6]) + 
 g^24*(c[12]*S[12] + c[1, 11]*S[1, 11] + c[2, 10]*S[2, 10] + 
   c[3, 9]*S[3, 9] + c[4, 8]*S[4, 8] + c[5, 7]*S[5, 7] + 
   c[1, 3, 8]*S[1, 3, 8] + c[1, 4, 7]*S[1, 4, 7] + c[2, 4, 6]*S[2, 4, 6]) + 
 g^26*(c[13]*S[13] + c[1, 12]*S[1, 12] + c[2, 11]*S[2, 11] + 
   c[3, 10]*S[3, 10] + c[4, 9]*S[4, 9] + c[5, 8]*S[5, 8] + 
   c[1, 3, 9]*S[1, 3, 9] + c[1, 4, 8]*S[1, 4, 8] + c[1, 5, 7]*S[1, 5, 7] + 
   c[2, 4, 7]*S[2, 4, 7]) + g^28*(c[14]*S[14] + c[1, 13]*S[1, 13] + 
   c[2, 12]*S[2, 12] + c[3, 11]*S[3, 11] + c[4, 10]*S[4, 10] + 
   c[5, 9]*S[5, 9] + c[6, 8]*S[6, 8] + c[1, 3, 10]*S[1, 3, 10] + 
   c[1, 4, 9]*S[1, 4, 9] + c[1, 5, 8]*S[1, 5, 8] + c[2, 4, 8]*S[2, 4, 8] + 
   c[2, 5, 7]*S[2, 5, 7]) + g^30*(c[15]*S[15] + c[1, 14]*S[1, 14] + 
   c[2, 13]*S[2, 13] + c[3, 12]*S[3, 12] + c[4, 11]*S[4, 11] + 
   c[5, 10]*S[5, 10] + c[6, 9]*S[6, 9] + c[1, 3, 11]*S[1, 3, 11] + 
   c[1, 4, 10]*S[1, 4, 10] + c[1, 5, 9]*S[1, 5, 9] + c[1, 6, 8]*S[1, 6, 8] + 
   c[2, 4, 9]*S[2, 4, 9] + c[2, 5, 8]*S[2, 5, 8] + c[3, 5, 7]*S[3, 5, 7]) + 
 g^32*(c[16]*S[16] + c[1, 15]*S[1, 15] + c[2, 14]*S[2, 14] + 
   c[3, 13]*S[3, 13] + c[4, 12]*S[4, 12] + c[5, 11]*S[5, 11] + 
   c[6, 10]*S[6, 10] + c[7, 9]*S[7, 9] + c[1, 3, 12]*S[1, 3, 12] + 
   c[1, 4, 11]*S[1, 4, 11] + c[1, 5, 10]*S[1, 5, 10] + 
   c[1, 6, 9]*S[1, 6, 9] + c[2, 4, 10]*S[2, 4, 10] + c[2, 5, 9]*S[2, 5, 9] + 
   c[2, 6, 8]*S[2, 6, 8] + c[3, 5, 8]*S[3, 5, 8] + 
   c[1, 3, 5, 7]*S[1, 3, 5, 7]) + g^34*(c[17]*S[17] + c[1, 16]*S[1, 16] + 
   c[2, 15]*S[2, 15] + c[3, 14]*S[3, 14] + c[4, 13]*S[4, 13] + 
   c[5, 12]*S[5, 12] + c[6, 11]*S[6, 11] + c[7, 10]*S[7, 10] + 
   c[1, 3, 13]*S[1, 3, 13] + c[1, 4, 12]*S[1, 4, 12] + 
   c[1, 5, 11]*S[1, 5, 11] + c[1, 6, 10]*S[1, 6, 10] + 
   c[1, 7, 9]*S[1, 7, 9] + c[2, 4, 11]*S[2, 4, 11] + 
   c[2, 5, 10]*S[2, 5, 10] + c[2, 6, 9]*S[2, 6, 9] + c[3, 5, 9]*S[3, 5, 9] + 
   c[3, 6, 8]*S[3, 6, 8] + c[1, 3, 5, 8]*S[1, 3, 5, 8]) + 
 g^36*(c[18]*S[18] + c[1, 17]*S[1, 17] + c[2, 16]*S[2, 16] + 
   c[3, 15]*S[3, 15] + c[4, 14]*S[4, 14] + c[5, 13]*S[5, 13] + 
   c[6, 12]*S[6, 12] + c[7, 11]*S[7, 11] + c[8, 10]*S[8, 10] + 
   c[1, 3, 14]*S[1, 3, 14] + c[1, 4, 13]*S[1, 4, 13] + 
   c[1, 5, 12]*S[1, 5, 12] + c[1, 6, 11]*S[1, 6, 11] + 
   c[1, 7, 10]*S[1, 7, 10] + c[2, 4, 12]*S[2, 4, 12] + 
   c[2, 5, 11]*S[2, 5, 11] + c[2, 6, 10]*S[2, 6, 10] + 
   c[2, 7, 9]*S[2, 7, 9] + c[3, 5, 10]*S[3, 5, 10] + c[3, 6, 9]*S[3, 6, 9] + 
   c[4, 6, 8]*S[4, 6, 8] + c[1, 3, 5, 9]*S[1, 3, 5, 9] + 
   c[1, 3, 6, 8]*S[1, 3, 6, 8]) + g^38*(c[19]*S[19] + c[1, 18]*S[1, 18] + 
   c[2, 17]*S[2, 17] + c[3, 16]*S[3, 16] + c[4, 15]*S[4, 15] + 
   c[5, 14]*S[5, 14] + c[6, 13]*S[6, 13] + c[7, 12]*S[7, 12] + 
   c[8, 11]*S[8, 11] + c[1, 3, 15]*S[1, 3, 15] + c[1, 4, 14]*S[1, 4, 14] + 
   c[1, 5, 13]*S[1, 5, 13] + c[1, 6, 12]*S[1, 6, 12] + 
   c[1, 7, 11]*S[1, 7, 11] + c[1, 8, 10]*S[1, 8, 10] + 
   c[2, 4, 13]*S[2, 4, 13] + c[2, 5, 12]*S[2, 5, 12] + 
   c[2, 6, 11]*S[2, 6, 11] + c[2, 7, 10]*S[2, 7, 10] + 
   c[3, 5, 11]*S[3, 5, 11] + c[3, 6, 10]*S[3, 6, 10] + 
   c[3, 7, 9]*S[3, 7, 9] + c[4, 6, 9]*S[4, 6, 9] + 
   c[1, 3, 5, 10]*S[1, 3, 5, 10] + c[1, 3, 6, 9]*S[1, 3, 6, 9] + 
   c[1, 4, 6, 8]*S[1, 4, 6, 8]) + g^40*(c[20]*S[20] + c[1, 19]*S[1, 19] + 
   c[2, 18]*S[2, 18] + c[3, 17]*S[3, 17] + c[4, 16]*S[4, 16] + 
   c[5, 15]*S[5, 15] + c[6, 14]*S[6, 14] + c[7, 13]*S[7, 13] + 
   c[8, 12]*S[8, 12] + c[9, 11]*S[9, 11] + c[1, 3, 16]*S[1, 3, 16] + 
   c[1, 4, 15]*S[1, 4, 15] + c[1, 5, 14]*S[1, 5, 14] + 
   c[1, 6, 13]*S[1, 6, 13] + c[1, 7, 12]*S[1, 7, 12] + 
   c[1, 8, 11]*S[1, 8, 11] + c[2, 4, 14]*S[2, 4, 14] + 
   c[2, 5, 13]*S[2, 5, 13] + c[2, 6, 12]*S[2, 6, 12] + 
   c[2, 7, 11]*S[2, 7, 11] + c[2, 8, 10]*S[2, 8, 10] + 
   c[3, 5, 12]*S[3, 5, 12] + c[3, 6, 11]*S[3, 6, 11] + 
   c[3, 7, 10]*S[3, 7, 10] + c[4, 6, 10]*S[4, 6, 10] + 
   c[4, 7, 9]*S[4, 7, 9] + c[1, 3, 5, 11]*S[1, 3, 5, 11] + 
   c[1, 3, 6, 10]*S[1, 3, 6, 10] + c[1, 3, 7, 9]*S[1, 3, 7, 9] + 
   c[1, 4, 6, 9]*S[1, 4, 6, 9] + c[2, 4, 6, 8]*S[2, 4, 6, 8]) + 
 g^42*(c[21]*S[21] + c[1, 20]*S[1, 20] + c[2, 19]*S[2, 19] + 
   c[3, 18]*S[3, 18] + c[4, 17]*S[4, 17] + c[5, 16]*S[5, 16] + 
   c[6, 15]*S[6, 15] + c[7, 14]*S[7, 14] + c[8, 13]*S[8, 13] + 
   c[9, 12]*S[9, 12] + c[1, 3, 17]*S[1, 3, 17] + c[1, 4, 16]*S[1, 4, 16] + 
   c[1, 5, 15]*S[1, 5, 15] + c[1, 6, 14]*S[1, 6, 14] + 
   c[1, 7, 13]*S[1, 7, 13] + c[1, 8, 12]*S[1, 8, 12] + 
   c[1, 9, 11]*S[1, 9, 11] + c[2, 4, 15]*S[2, 4, 15] + 
   c[2, 5, 14]*S[2, 5, 14] + c[2, 6, 13]*S[2, 6, 13] + 
   c[2, 7, 12]*S[2, 7, 12] + c[2, 8, 11]*S[2, 8, 11] + 
   c[3, 5, 13]*S[3, 5, 13] + c[3, 6, 12]*S[3, 6, 12] + 
   c[3, 7, 11]*S[3, 7, 11] + c[3, 8, 10]*S[3, 8, 10] + 
   c[4, 6, 11]*S[4, 6, 11] + c[4, 7, 10]*S[4, 7, 10] + 
   c[5, 7, 9]*S[5, 7, 9] + c[1, 3, 5, 12]*S[1, 3, 5, 12] + 
   c[1, 3, 6, 11]*S[1, 3, 6, 11] + c[1, 3, 7, 10]*S[1, 3, 7, 10] + 
   c[1, 4, 6, 10]*S[1, 4, 6, 10] + c[1, 4, 7, 9]*S[1, 4, 7, 9] + 
   c[2, 4, 6, 9]*S[2, 4, 6, 9]) + g^44*(c[22]*S[22] + c[1, 21]*S[1, 21] + 
   c[2, 20]*S[2, 20] + c[3, 19]*S[3, 19] + c[4, 18]*S[4, 18] + 
   c[5, 17]*S[5, 17] + c[6, 16]*S[6, 16] + c[7, 15]*S[7, 15] + 
   c[8, 14]*S[8, 14] + c[9, 13]*S[9, 13] + c[10, 12]*S[10, 12] + 
   c[1, 3, 18]*S[1, 3, 18] + c[1, 4, 17]*S[1, 4, 17] + 
   c[1, 5, 16]*S[1, 5, 16] + c[1, 6, 15]*S[1, 6, 15] + 
   c[1, 7, 14]*S[1, 7, 14] + c[1, 8, 13]*S[1, 8, 13] + 
   c[1, 9, 12]*S[1, 9, 12] + c[2, 4, 16]*S[2, 4, 16] + 
   c[2, 5, 15]*S[2, 5, 15] + c[2, 6, 14]*S[2, 6, 14] + 
   c[2, 7, 13]*S[2, 7, 13] + c[2, 8, 12]*S[2, 8, 12] + 
   c[2, 9, 11]*S[2, 9, 11] + c[3, 5, 14]*S[3, 5, 14] + 
   c[3, 6, 13]*S[3, 6, 13] + c[3, 7, 12]*S[3, 7, 12] + 
   c[3, 8, 11]*S[3, 8, 11] + c[4, 6, 12]*S[4, 6, 12] + 
   c[4, 7, 11]*S[4, 7, 11] + c[4, 8, 10]*S[4, 8, 10] + 
   c[5, 7, 10]*S[5, 7, 10] + c[1, 3, 5, 13]*S[1, 3, 5, 13] + 
   c[1, 3, 6, 12]*S[1, 3, 6, 12] + c[1, 3, 7, 11]*S[1, 3, 7, 11] + 
   c[1, 3, 8, 10]*S[1, 3, 8, 10] + c[1, 4, 6, 11]*S[1, 4, 6, 11] + 
   c[1, 4, 7, 10]*S[1, 4, 7, 10] + c[1, 5, 7, 9]*S[1, 5, 7, 9] + 
   c[2, 4, 6, 10]*S[2, 4, 6, 10] + c[2, 4, 7, 9]*S[2, 4, 7, 9]) + 
 g^46*(c[23]*S[23] + c[1, 22]*S[1, 22] + c[2, 21]*S[2, 21] + 
   c[3, 20]*S[3, 20] + c[4, 19]*S[4, 19] + c[5, 18]*S[5, 18] + 
   c[6, 17]*S[6, 17] + c[7, 16]*S[7, 16] + c[8, 15]*S[8, 15] + 
   c[9, 14]*S[9, 14] + c[10, 13]*S[10, 13] + c[1, 3, 19]*S[1, 3, 19] + 
   c[1, 4, 18]*S[1, 4, 18] + c[1, 5, 17]*S[1, 5, 17] + 
   c[1, 6, 16]*S[1, 6, 16] + c[1, 7, 15]*S[1, 7, 15] + 
   c[1, 8, 14]*S[1, 8, 14] + c[1, 9, 13]*S[1, 9, 13] + 
   c[1, 10, 12]*S[1, 10, 12] + c[2, 4, 17]*S[2, 4, 17] + 
   c[2, 5, 16]*S[2, 5, 16] + c[2, 6, 15]*S[2, 6, 15] + 
   c[2, 7, 14]*S[2, 7, 14] + c[2, 8, 13]*S[2, 8, 13] + 
   c[2, 9, 12]*S[2, 9, 12] + c[3, 5, 15]*S[3, 5, 15] + 
   c[3, 6, 14]*S[3, 6, 14] + c[3, 7, 13]*S[3, 7, 13] + 
   c[3, 8, 12]*S[3, 8, 12] + c[3, 9, 11]*S[3, 9, 11] + 
   c[4, 6, 13]*S[4, 6, 13] + c[4, 7, 12]*S[4, 7, 12] + 
   c[4, 8, 11]*S[4, 8, 11] + c[5, 7, 11]*S[5, 7, 11] + 
   c[5, 8, 10]*S[5, 8, 10] + c[1, 3, 5, 14]*S[1, 3, 5, 14] + 
   c[1, 3, 6, 13]*S[1, 3, 6, 13] + c[1, 3, 7, 12]*S[1, 3, 7, 12] + 
   c[1, 3, 8, 11]*S[1, 3, 8, 11] + c[1, 4, 6, 12]*S[1, 4, 6, 12] + 
   c[1, 4, 7, 11]*S[1, 4, 7, 11] + c[1, 4, 8, 10]*S[1, 4, 8, 10] + 
   c[1, 5, 7, 10]*S[1, 5, 7, 10] + c[2, 4, 6, 11]*S[2, 4, 6, 11] + 
   c[2, 4, 7, 10]*S[2, 4, 7, 10] + c[2, 5, 7, 9]*S[2, 5, 7, 9]) + 
 g^48*(c[24]*S[24] + c[1, 23]*S[1, 23] + c[2, 22]*S[2, 22] + 
   c[3, 21]*S[3, 21] + c[4, 20]*S[4, 20] + c[5, 19]*S[5, 19] + 
   c[6, 18]*S[6, 18] + c[7, 17]*S[7, 17] + c[8, 16]*S[8, 16] + 
   c[9, 15]*S[9, 15] + c[10, 14]*S[10, 14] + c[11, 13]*S[11, 13] + 
   c[1, 3, 20]*S[1, 3, 20] + c[1, 4, 19]*S[1, 4, 19] + 
   c[1, 5, 18]*S[1, 5, 18] + c[1, 6, 17]*S[1, 6, 17] + 
   c[1, 7, 16]*S[1, 7, 16] + c[1, 8, 15]*S[1, 8, 15] + 
   c[1, 9, 14]*S[1, 9, 14] + c[1, 10, 13]*S[1, 10, 13] + 
   c[2, 4, 18]*S[2, 4, 18] + c[2, 5, 17]*S[2, 5, 17] + 
   c[2, 6, 16]*S[2, 6, 16] + c[2, 7, 15]*S[2, 7, 15] + 
   c[2, 8, 14]*S[2, 8, 14] + c[2, 9, 13]*S[2, 9, 13] + 
   c[2, 10, 12]*S[2, 10, 12] + c[3, 5, 16]*S[3, 5, 16] + 
   c[3, 6, 15]*S[3, 6, 15] + c[3, 7, 14]*S[3, 7, 14] + 
   c[3, 8, 13]*S[3, 8, 13] + c[3, 9, 12]*S[3, 9, 12] + 
   c[4, 6, 14]*S[4, 6, 14] + c[4, 7, 13]*S[4, 7, 13] + 
   c[4, 8, 12]*S[4, 8, 12] + c[4, 9, 11]*S[4, 9, 11] + 
   c[5, 7, 12]*S[5, 7, 12] + c[5, 8, 11]*S[5, 8, 11] + 
   c[6, 8, 10]*S[6, 8, 10] + c[1, 3, 5, 15]*S[1, 3, 5, 15] + 
   c[1, 3, 6, 14]*S[1, 3, 6, 14] + c[1, 3, 7, 13]*S[1, 3, 7, 13] + 
   c[1, 3, 8, 12]*S[1, 3, 8, 12] + c[1, 3, 9, 11]*S[1, 3, 9, 11] + 
   c[1, 4, 6, 13]*S[1, 4, 6, 13] + c[1, 4, 7, 12]*S[1, 4, 7, 12] + 
   c[1, 4, 8, 11]*S[1, 4, 8, 11] + c[1, 5, 7, 11]*S[1, 5, 7, 11] + 
   c[1, 5, 8, 10]*S[1, 5, 8, 10] + c[2, 4, 6, 12]*S[2, 4, 6, 12] + 
   c[2, 4, 7, 11]*S[2, 4, 7, 11] + c[2, 4, 8, 10]*S[2, 4, 8, 10] + 
   c[2, 5, 7, 10]*S[2, 5, 7, 10] + c[3, 5, 7, 9]*S[3, 5, 7, 9])


==> SteinBasis24.txt <==
{S[1] -> f[1], S[2] -> f[2]/2, S[3] -> f[3]/12, S[4] -> f[4]/144, 
 S[1, 3] -> (-f[2]^2 + f[1]*f[3])/12, S[5] -> f[5]/2880, 
 S[1, 4] -> (-(f[2]*f[3]) + f[1]*f[4])/144, S[6] -> f[6]/86400, 
 S[1, 5] -> (-(f[2]*f[4]) + f[1]*f[5])/2880, 
 S[2, 4] -> (-f[3]^2 + f[2]*f[4])/288, S[7] -> f[7]/3628800, 
 S[1, 6] -> (-(f[2]*f[5]) + f[1]*f[6])/86400, 
 S[2, 5] -> (-(f[3]*f[4]) + f[2]*f[5])/5760, S[8] -> f[8]/203212800, 
 S[1, 7] -> (-(f[2]*f[6]) + f[1]*f[7])/3628800, 
 S[2, 6] -> (-(f[3]*f[5]) + f[2]*f[6])/172800, 
 S[3, 5] -> (-f[4]^2 + f[3]*f[5])/34560, S[9] -> f[9]/14631321600, 
 S[1, 8] -> (-(f[2]*f[7]) + f[1]*f[8])/203212800, 
 S[2, 7] -> (-(f[3]*f[6]) + f[2]*f[7])/7257600, 
 S[3, 6] -> (-(f[4]*f[5]) + f[3]*f[6])/1036800, 
 S[1, 3, 5] -> (-f[3]^3 + 2*f[2]*f[3]*f[4] - f[1]*f[4]^2 - f[2]^2*f[5] + 
    f[1]*f[3]*f[5])/34560, S[10] -> f[10]/1316818944000, 
 S[1, 9] -> (-(f[2]*f[8]) + f[1]*f[9])/14631321600, 
 S[2, 8] -> (-(f[3]*f[7]) + f[2]*f[8])/406425600, 
 S[3, 7] -> (-(f[4]*f[6]) + f[3]*f[7])/43545600, 
 S[4, 6] -> (-f[5]^2 + f[4]*f[6])/12441600, 
 S[1, 3, 6] -> (-(f[3]^2*f[4]) + f[2]*f[4]^2 + f[2]*f[3]*f[5] - 
    f[1]*f[4]*f[5] - f[2]^2*f[6] + f[1]*f[3]*f[6])/1036800, 
 S[11] -> f[11]/144850083840000, S[1, 10] -> (-(f[2]*f[9]) + f[1]*f[10])/
   1316818944000, S[2, 9] -> (-(f[3]*f[8]) + f[2]*f[9])/29262643200, 
 S[3, 8] -> (-(f[4]*f[7]) + f[3]*f[8])/2438553600, 
 S[4, 7] -> (-(f[5]*f[6]) + f[4]*f[7])/522547200, 
 S[1, 3, 7] -> (-(f[3]^2*f[5]) + f[2]*f[4]*f[5] + f[2]*f[3]*f[6] - 
    f[1]*f[4]*f[6] - f[2]^2*f[7] + f[1]*f[3]*f[7])/43545600, 
 S[1, 4, 6] -> (-(f[3]*f[4]^2) + f[3]^2*f[5] + f[2]*f[4]*f[5] - f[1]*f[5]^2 - 
    f[2]*f[3]*f[6] + f[1]*f[4]*f[6])/12441600, 
 S[12] -> f[12]/19120211066880000, 
 S[1, 11] -> (-(f[2]*f[10]) + f[1]*f[11])/144850083840000, 
 S[2, 10] -> (-(f[3]*f[9]) + f[2]*f[10])/2633637888000, 
 S[3, 9] -> (-(f[4]*f[8]) + f[3]*f[9])/175575859200, 
 S[4, 8] -> (-(f[5]*f[7]) + f[4]*f[8])/29262643200, 
 S[5, 7] -> (-f[6]^2 + f[5]*f[7])/10450944000, 
 S[1, 3, 8] -> (-(f[3]^2*f[6]) + f[2]*f[4]*f[6] + f[2]*f[3]*f[7] - 
    f[1]*f[4]*f[7] - f[2]^2*f[8] + f[1]*f[3]*f[8])/2438553600, 
 S[1, 4, 7] -> (-(f[3]*f[4]*f[5]) + f[2]*f[5]^2 + f[3]^2*f[6] - 
    f[1]*f[5]*f[6] - f[2]*f[3]*f[7] + f[1]*f[4]*f[7])/522547200, 
 S[2, 4, 6] -> (-f[4]^3 + 2*f[3]*f[4]*f[5] - f[2]*f[5]^2 - f[3]^2*f[6] + 
    f[2]*f[4]*f[6])/24883200, S[13] -> f[13]/2982752926433280000, 
 S[1, 12] -> (-(f[2]*f[11]) + f[1]*f[12])/19120211066880000, 
 S[2, 11] -> (-(f[3]*f[10]) + f[2]*f[11])/289700167680000, 
 S[3, 10] -> (-(f[4]*f[9]) + f[3]*f[10])/15801827328000, 
 S[4, 9] -> (-(f[5]*f[8]) + f[4]*f[9])/2106910310400, 
 S[5, 8] -> (-(f[6]*f[7]) + f[5]*f[8])/585252864000, 
 S[1, 3, 9] -> (-(f[3]^2*f[7]) + f[2]*f[4]*f[7] + f[2]*f[3]*f[8] - 
    f[1]*f[4]*f[8] - f[2]^2*f[9] + f[1]*f[3]*f[9])/175575859200, 
 S[1, 4, 8] -> (-(f[3]*f[4]*f[6]) + f[2]*f[5]*f[6] + f[3]^2*f[7] - 
    f[1]*f[5]*f[7] - f[2]*f[3]*f[8] + f[1]*f[4]*f[8])/29262643200, 
 S[1, 5, 7] -> (-(f[3]*f[5]^2) + f[3]*f[4]*f[6] + f[2]*f[5]*f[6] - 
    f[1]*f[6]^2 - f[2]*f[4]*f[7] + f[1]*f[5]*f[7])/10450944000, 
 S[2, 4, 7] -> (-(f[4]^2*f[5]) + f[3]*f[5]^2 + f[3]*f[4]*f[6] - 
    f[2]*f[5]*f[6] - f[3]^2*f[7] + f[2]*f[4]*f[7])/1045094400, 
 S[14] -> f[14]/542861032610856960000, 
 S[1, 13] -> (-(f[2]*f[12]) + f[1]*f[13])/2982752926433280000, 
 S[2, 12] -> (-(f[3]*f[11]) + f[2]*f[12])/38240422133760000, 
 S[3, 11] -> (-(f[4]*f[10]) + f[3]*f[11])/1738201006080000, 
 S[4, 10] -> (-(f[5]*f[9]) + f[4]*f[10])/189621927936000, 
 S[5, 9] -> (-(f[6]*f[8]) + f[5]*f[9])/42138206208000, 
 S[6, 8] -> (-f[7]^2 + f[6]*f[8])/17557585920000, 
 S[1, 3, 10] -> (-(f[3]^2*f[8]) + f[2]*f[4]*f[8] + f[2]*f[3]*f[9] - 
    f[1]*f[4]*f[9] - f[2]^2*f[10] + f[1]*f[3]*f[10])/15801827328000, 
 S[1, 4, 9] -> (-(f[3]*f[4]*f[7]) + f[2]*f[5]*f[7] + f[3]^2*f[8] - 
    f[1]*f[5]*f[8] - f[2]*f[3]*f[9] + f[1]*f[4]*f[9])/2106910310400, 
 S[1, 5, 8] -> (-(f[3]*f[5]*f[6]) + f[2]*f[6]^2 + f[3]*f[4]*f[7] - 
    f[1]*f[6]*f[7] - f[2]*f[4]*f[8] + f[1]*f[5]*f[8])/585252864000, 
 S[2, 4, 8] -> (-(f[4]^2*f[6]) + f[3]*f[5]*f[6] + f[3]*f[4]*f[7] - 
    f[2]*f[5]*f[7] - f[3]^2*f[8] + f[2]*f[4]*f[8])/58525286400, 
 S[2, 5, 7] -> (-(f[4]*f[5]^2) + f[4]^2*f[6] + f[3]*f[5]*f[6] - f[2]*f[6]^2 - 
    f[3]*f[4]*f[7] + f[2]*f[5]*f[7])/20901888000, 
 S[15] -> f[15]/114000816848279961600000, 
 S[1, 14] -> (-(f[2]*f[13]) + f[1]*f[14])/542861032610856960000, 
 S[2, 13] -> (-(f[3]*f[12]) + f[2]*f[13])/5965505852866560000, 
 S[3, 12] -> (-(f[4]*f[11]) + f[3]*f[12])/229442532802560000, 
 S[4, 11] -> (-(f[5]*f[10]) + f[4]*f[11])/20858412072960000, 
 S[5, 10] -> (-(f[6]*f[9]) + f[5]*f[10])/3792438558720000, 
 S[6, 9] -> (-(f[7]*f[8]) + f[6]*f[9])/1264146186240000, 
 S[1, 3, 11] -> (-(f[3]^2*f[9]) + f[2]*f[4]*f[9] + f[2]*f[3]*f[10] - 
    f[1]*f[4]*f[10] - f[2]^2*f[11] + f[1]*f[3]*f[11])/1738201006080000, 
 S[1, 4, 10] -> (-(f[3]*f[4]*f[8]) + f[2]*f[5]*f[8] + f[3]^2*f[9] - 
    f[1]*f[5]*f[9] - f[2]*f[3]*f[10] + f[1]*f[4]*f[10])/189621927936000, 
 S[1, 5, 9] -> (-(f[3]*f[5]*f[7]) + f[2]*f[6]*f[7] + f[3]*f[4]*f[8] - 
    f[1]*f[6]*f[8] - f[2]*f[4]*f[9] + f[1]*f[5]*f[9])/42138206208000, 
 S[1, 6, 8] -> (-(f[3]*f[6]^2) + f[3]*f[5]*f[7] + f[2]*f[6]*f[7] - 
    f[1]*f[7]^2 - f[2]*f[5]*f[8] + f[1]*f[6]*f[8])/17557585920000, 
 S[2, 4, 9] -> (-(f[4]^2*f[7]) + f[3]*f[5]*f[7] + f[3]*f[4]*f[8] - 
    f[2]*f[5]*f[8] - f[3]^2*f[9] + f[2]*f[4]*f[9])/4213820620800, 
 S[2, 5, 8] -> (-(f[4]*f[5]*f[6]) + f[3]*f[6]^2 + f[4]^2*f[7] - 
    f[2]*f[6]*f[7] - f[3]*f[4]*f[8] + f[2]*f[5]*f[8])/1170505728000, 
 S[3, 5, 7] -> (-f[5]^3 + 2*f[4]*f[5]*f[6] - f[3]*f[6]^2 - f[4]^2*f[7] + 
    f[3]*f[5]*f[7])/125411328000, S[16] -> f[16]/27360196043587190784000000, 
 S[1, 15] -> (-(f[2]*f[14]) + f[1]*f[15])/114000816848279961600000, 
 S[2, 14] -> (-(f[3]*f[13]) + f[2]*f[14])/1085722065221713920000, 
 S[3, 13] -> (-(f[4]*f[12]) + f[3]*f[13])/35793035117199360000, 
 S[4, 12] -> (-(f[5]*f[11]) + f[4]*f[12])/2753310393630720000, 
 S[5, 11] -> (-(f[6]*f[10]) + f[5]*f[11])/417168241459200000, 
 S[6, 10] -> (-(f[7]*f[9]) + f[6]*f[10])/113773156761600000, 
 S[7, 9] -> (-f[8]^2 + f[7]*f[9])/53094139822080000, 
 S[1, 3, 12] -> (-(f[3]^2*f[10]) + f[2]*f[4]*f[10] + f[2]*f[3]*f[11] - 
    f[1]*f[4]*f[11] - f[2]^2*f[12] + f[1]*f[3]*f[12])/229442532802560000, 
 S[1, 4, 11] -> (-(f[3]*f[4]*f[9]) + f[2]*f[5]*f[9] + f[3]^2*f[10] - 
    f[1]*f[5]*f[10] - f[2]*f[3]*f[11] + f[1]*f[4]*f[11])/20858412072960000, 
 S[1, 5, 10] -> (-(f[3]*f[5]*f[8]) + f[2]*f[6]*f[8] + f[3]*f[4]*f[9] - 
    f[1]*f[6]*f[9] - f[2]*f[4]*f[10] + f[1]*f[5]*f[10])/3792438558720000, 
 S[1, 6, 9] -> (-(f[3]*f[6]*f[7]) + f[2]*f[7]^2 + f[3]*f[5]*f[8] - 
    f[1]*f[7]*f[8] - f[2]*f[5]*f[9] + f[1]*f[6]*f[9])/1264146186240000, 
 S[2, 4, 10] -> (-(f[4]^2*f[8]) + f[3]*f[5]*f[8] + f[3]*f[4]*f[9] - 
    f[2]*f[5]*f[9] - f[3]^2*f[10] + f[2]*f[4]*f[10])/379243855872000, 
 S[2, 5, 9] -> (-(f[4]*f[5]*f[7]) + f[3]*f[6]*f[7] + f[4]^2*f[8] - 
    f[2]*f[6]*f[8] - f[3]*f[4]*f[9] + f[2]*f[5]*f[9])/84276412416000, 
 S[2, 6, 8] -> (-(f[4]*f[6]^2) + f[4]*f[5]*f[7] + f[3]*f[6]*f[7] - 
    f[2]*f[7]^2 - f[3]*f[5]*f[8] + f[2]*f[6]*f[8])/35115171840000, 
 S[3, 5, 8] -> (-(f[5]^2*f[6]) + f[4]*f[6]^2 + f[4]*f[5]*f[7] - 
    f[3]*f[6]*f[7] - f[4]^2*f[8] + f[3]*f[5]*f[8])/7023034368000, 
 S[1, 3, 5, 7] -> (f[4]^4 - 3*f[3]*f[4]^2*f[5] + f[3]^2*f[5]^2 + 
    2*f[2]*f[4]*f[5]^2 - f[1]*f[5]^3 + 2*f[3]^2*f[4]*f[6] - 
    2*f[2]*f[4]^2*f[6] - 2*f[2]*f[3]*f[5]*f[6] + 2*f[1]*f[4]*f[5]*f[6] + 
    f[2]^2*f[6]^2 - f[1]*f[3]*f[6]^2 - f[3]^3*f[7] + 2*f[2]*f[3]*f[4]*f[7] - 
    f[1]*f[4]^2*f[7] - f[2]^2*f[5]*f[7] + f[1]*f[3]*f[5]*f[7])/125411328000, 
 S[17] -> f[17]/7441973323855715893248000000, 
 S[1, 16] -> (-(f[2]*f[15]) + f[1]*f[16])/27360196043587190784000000, 
 S[2, 15] -> (-(f[3]*f[14]) + f[2]*f[15])/228001633696559923200000, 
 S[3, 14] -> (-(f[4]*f[13]) + f[3]*f[14])/6514332391330283520000, 
 S[4, 13] -> (-(f[5]*f[12]) + f[4]*f[13])/429516421406392320000, 
 S[5, 12] -> (-(f[6]*f[11]) + f[5]*f[12])/55066207872614400000, 
 S[6, 11] -> (-(f[7]*f[10]) + f[6]*f[11])/12515047243776000000, 
 S[7, 10] -> (-(f[8]*f[9]) + f[7]*f[10])/4778472583987200000, 
 S[1, 3, 13] -> (-(f[3]^2*f[11]) + f[2]*f[4]*f[11] + f[2]*f[3]*f[12] - 
    f[1]*f[4]*f[12] - f[2]^2*f[13] + f[1]*f[3]*f[13])/35793035117199360000, 
 S[1, 4, 12] -> (-(f[3]*f[4]*f[10]) + f[2]*f[5]*f[10] + f[3]^2*f[11] - 
    f[1]*f[5]*f[11] - f[2]*f[3]*f[12] + f[1]*f[4]*f[12])/2753310393630720000, 
 S[1, 5, 11] -> (-(f[3]*f[5]*f[9]) + f[2]*f[6]*f[9] + f[3]*f[4]*f[10] - 
    f[1]*f[6]*f[10] - f[2]*f[4]*f[11] + f[1]*f[5]*f[11])/417168241459200000, 
 S[1, 6, 10] -> (-(f[3]*f[6]*f[8]) + f[2]*f[7]*f[8] + f[3]*f[5]*f[9] - 
    f[1]*f[7]*f[9] - f[2]*f[5]*f[10] + f[1]*f[6]*f[10])/113773156761600000, 
 S[1, 7, 9] -> (-(f[3]*f[7]^2) + f[3]*f[6]*f[8] + f[2]*f[7]*f[8] - 
    f[1]*f[8]^2 - f[2]*f[6]*f[9] + f[1]*f[7]*f[9])/53094139822080000, 
 S[2, 4, 11] -> (-(f[4]^2*f[9]) + f[3]*f[5]*f[9] + f[3]*f[4]*f[10] - 
    f[2]*f[5]*f[10] - f[3]^2*f[11] + f[2]*f[4]*f[11])/41716824145920000, 
 S[2, 5, 10] -> (-(f[4]*f[5]*f[8]) + f[3]*f[6]*f[8] + f[4]^2*f[9] - 
    f[2]*f[6]*f[9] - f[3]*f[4]*f[10] + f[2]*f[5]*f[10])/7584877117440000, 
 S[2, 6, 9] -> (-(f[4]*f[6]*f[7]) + f[3]*f[7]^2 + f[4]*f[5]*f[8] - 
    f[2]*f[7]*f[8] - f[3]*f[5]*f[9] + f[2]*f[6]*f[9])/2528292372480000, 
 S[3, 5, 9] -> (-(f[5]^2*f[7]) + f[4]*f[6]*f[7] + f[4]*f[5]*f[8] - 
    f[3]*f[6]*f[8] - f[4]^2*f[9] + f[3]*f[5]*f[9])/505658474496000, 
 S[3, 6, 8] -> (-(f[5]*f[6]^2) + f[5]^2*f[7] + f[4]*f[6]*f[7] - f[3]*f[7]^2 - 
    f[4]*f[5]*f[8] + f[3]*f[6]*f[8])/210691031040000, 
 S[1, 3, 5, 8] -> (f[4]^3*f[5] - 2*f[3]*f[4]*f[5]^2 + f[2]*f[5]^3 - 
    f[3]*f[4]^2*f[6] + 2*f[3]^2*f[5]*f[6] - f[1]*f[5]^2*f[6] - 
    f[2]*f[3]*f[6]^2 + f[1]*f[4]*f[6]^2 + f[3]^2*f[4]*f[7] - 
    f[2]*f[4]^2*f[7] - f[2]*f[3]*f[5]*f[7] + f[1]*f[4]*f[5]*f[7] + 
    f[2]^2*f[6]*f[7] - f[1]*f[3]*f[6]*f[7] - f[3]^3*f[8] + 
    2*f[2]*f[3]*f[4]*f[8] - f[1]*f[4]^2*f[8] - f[2]^2*f[5]*f[8] + 
    f[1]*f[3]*f[5]*f[8])/7023034368000, 
 S[18] -> f[18]/2277243837099849063333888000000, 
 S[1, 17] -> (-(f[2]*f[16]) + f[1]*f[17])/7441973323855715893248000000, 
 S[2, 16] -> (-(f[3]*f[15]) + f[2]*f[16])/54720392087174381568000000, 
 S[3, 15] -> (-(f[4]*f[14]) + f[3]*f[15])/1368009802179359539200000, 
 S[4, 14] -> (-(f[5]*f[13]) + f[4]*f[14])/78171988695963402240000, 
 S[5, 13] -> (-(f[6]*f[12]) + f[5]*f[13])/8590328428127846400000, 
 S[6, 12] -> (-(f[7]*f[11]) + f[6]*f[12])/1651986236178432000000, 
 S[7, 11] -> (-(f[8]*f[10]) + f[7]*f[11])/525631984238592000000, 
 S[8, 10] -> (-f[9]^2 + f[8]*f[10])/267594464703283200000, 
 S[1, 3, 14] -> (-(f[3]^2*f[12]) + f[2]*f[4]*f[12] + f[2]*f[3]*f[13] - 
    f[1]*f[4]*f[13] - f[2]^2*f[14] + f[1]*f[3]*f[14])/6514332391330283520000, 
 S[1, 4, 13] -> (-(f[3]*f[4]*f[11]) + f[2]*f[5]*f[11] + f[3]^2*f[12] - 
    f[1]*f[5]*f[12] - f[2]*f[3]*f[13] + f[1]*f[4]*f[13])/
   429516421406392320000, S[1, 5, 12] -> 
  (-(f[3]*f[5]*f[10]) + f[2]*f[6]*f[10] + f[3]*f[4]*f[11] - f[1]*f[6]*f[11] - 
    f[2]*f[4]*f[12] + f[1]*f[5]*f[12])/55066207872614400000, 
 S[1, 6, 11] -> (-(f[3]*f[6]*f[9]) + f[2]*f[7]*f[9] + f[3]*f[5]*f[10] - 
    f[1]*f[7]*f[10] - f[2]*f[5]*f[11] + f[1]*f[6]*f[11])/
   12515047243776000000, S[1, 7, 10] -> 
  (-(f[3]*f[7]*f[8]) + f[2]*f[8]^2 + f[3]*f[6]*f[9] - f[1]*f[8]*f[9] - 
    f[2]*f[6]*f[10] + f[1]*f[7]*f[10])/4778472583987200000, 
 S[2, 4, 12] -> (-(f[4]^2*f[10]) + f[3]*f[5]*f[10] + f[3]*f[4]*f[11] - 
    f[2]*f[5]*f[11] - f[3]^2*f[12] + f[2]*f[4]*f[12])/5506620787261440000, 
 S[2, 5, 11] -> (-(f[4]*f[5]*f[9]) + f[3]*f[6]*f[9] + f[4]^2*f[10] - 
    f[2]*f[6]*f[10] - f[3]*f[4]*f[11] + f[2]*f[5]*f[11])/834336482918400000, 
 S[2, 6, 10] -> (-(f[4]*f[6]*f[8]) + f[3]*f[7]*f[8] + f[4]*f[5]*f[9] - 
    f[2]*f[7]*f[9] - f[3]*f[5]*f[10] + f[2]*f[6]*f[10])/227546313523200000, 
 S[2, 7, 9] -> (-(f[4]*f[7]^2) + f[4]*f[6]*f[8] + f[3]*f[7]*f[8] - 
    f[2]*f[8]^2 - f[3]*f[6]*f[9] + f[2]*f[7]*f[9])/106188279644160000, 
 S[3, 5, 10] -> (-(f[5]^2*f[8]) + f[4]*f[6]*f[8] + f[4]*f[5]*f[9] - 
    f[3]*f[6]*f[9] - f[4]^2*f[10] + f[3]*f[5]*f[10])/45509262704640000, 
 S[3, 6, 9] -> (-(f[5]*f[6]*f[7]) + f[4]*f[7]^2 + f[5]^2*f[8] - 
    f[3]*f[7]*f[8] - f[4]*f[5]*f[9] + f[3]*f[6]*f[9])/15169754234880000, 
 S[4, 6, 8] -> (-f[6]^3 + 2*f[5]*f[6]*f[7] - f[4]*f[7]^2 - f[5]^2*f[8] + 
    f[4]*f[6]*f[8])/2528292372480000, S[1, 3, 5, 9] -> 
  (f[4]^3*f[6] - 2*f[3]*f[4]*f[5]*f[6] + f[2]*f[5]^2*f[6] + f[3]^2*f[6]^2 - 
    f[2]*f[4]*f[6]^2 - f[3]*f[4]^2*f[7] + f[3]^2*f[5]*f[7] + 
    f[2]*f[4]*f[5]*f[7] - f[1]*f[5]^2*f[7] - f[2]*f[3]*f[6]*f[7] + 
    f[1]*f[4]*f[6]*f[7] + f[3]^2*f[4]*f[8] - f[2]*f[4]^2*f[8] - 
    f[2]*f[3]*f[5]*f[8] + f[1]*f[4]*f[5]*f[8] + f[2]^2*f[6]*f[8] - 
    f[1]*f[3]*f[6]*f[8] - f[3]^3*f[9] + 2*f[2]*f[3]*f[4]*f[9] - 
    f[1]*f[4]^2*f[9] - f[2]^2*f[5]*f[9] + f[1]*f[3]*f[5]*f[9])/
   505658474496000, S[1, 3, 6, 8] -> 
  (f[4]^2*f[5]^2 - f[3]*f[5]^3 - f[4]^3*f[6] + f[2]*f[5]^2*f[6] + 
    f[2]*f[4]*f[6]^2 - f[1]*f[5]*f[6]^2 + f[3]*f[4]^2*f[7] + 
    f[3]^2*f[5]*f[7] - 3*f[2]*f[4]*f[5]*f[7] + f[1]*f[5]^2*f[7] - 
    f[2]*f[3]*f[6]*f[7] + f[1]*f[4]*f[6]*f[7] + f[2]^2*f[7]^2 - 
    f[1]*f[3]*f[7]^2 - f[3]^2*f[4]*f[8] + f[2]*f[4]^2*f[8] + 
    f[2]*f[3]*f[5]*f[8] - f[1]*f[4]*f[5]*f[8] - f[2]^2*f[6]*f[8] + 
    f[1]*f[3]*f[6]*f[8])/210691031040000, 
 S[19] -> f[19]/778817392288148379660189696000000, 
 S[1, 18] -> (-(f[2]*f[17]) + f[1]*f[18])/2277243837099849063333888000000, 
 S[2, 17] -> (-(f[3]*f[16]) + f[2]*f[17])/14883946647711431786496000000, 
 S[3, 16] -> (-(f[4]*f[15]) + f[3]*f[16])/328322352523046289408000000, 
 S[4, 15] -> (-(f[5]*f[14]) + f[4]*f[15])/16416117626152314470400000, 
 S[5, 14] -> (-(f[6]*f[13]) + f[5]*f[14])/1563439773919268044800000, 
 S[6, 13] -> (-(f[7]*f[12]) + f[6]*f[13])/257709852843835392000000, 
 S[7, 12] -> (-(f[8]*f[11]) + f[7]*f[12])/69383421919494144000000, 
 S[8, 11] -> (-(f[9]*f[10]) + f[8]*f[11])/29435391117361152000000, 
 S[1, 3, 15] -> (-(f[3]^2*f[13]) + f[2]*f[4]*f[13] + f[2]*f[3]*f[14] - 
    f[1]*f[4]*f[14] - f[2]^2*f[15] + f[1]*f[3]*f[15])/
   1368009802179359539200000, S[1, 4, 14] -> 
  (-(f[3]*f[4]*f[12]) + f[2]*f[5]*f[12] + f[3]^2*f[13] - f[1]*f[5]*f[13] - 
    f[2]*f[3]*f[14] + f[1]*f[4]*f[14])/78171988695963402240000, 
 S[1, 5, 13] -> (-(f[3]*f[5]*f[11]) + f[2]*f[6]*f[11] + f[3]*f[4]*f[12] - 
    f[1]*f[6]*f[12] - f[2]*f[4]*f[13] + f[1]*f[5]*f[13])/
   8590328428127846400000, S[1, 6, 12] -> 
  (-(f[3]*f[6]*f[10]) + f[2]*f[7]*f[10] + f[3]*f[5]*f[11] - f[1]*f[7]*f[11] - 
    f[2]*f[5]*f[12] + f[1]*f[6]*f[12])/1651986236178432000000, 
 S[1, 7, 11] -> (-(f[3]*f[7]*f[9]) + f[2]*f[8]*f[9] + f[3]*f[6]*f[10] - 
    f[1]*f[8]*f[10] - f[2]*f[6]*f[11] + f[1]*f[7]*f[11])/
   525631984238592000000, S[1, 8, 10] -> 
  (-(f[3]*f[8]^2) + f[3]*f[7]*f[9] + f[2]*f[8]*f[9] - f[1]*f[9]^2 - 
    f[2]*f[7]*f[10] + f[1]*f[8]*f[10])/267594464703283200000, 
 S[2, 4, 13] -> (-(f[4]^2*f[11]) + f[3]*f[5]*f[11] + f[3]*f[4]*f[12] - 
    f[2]*f[5]*f[12] - f[3]^2*f[13] + f[2]*f[4]*f[13])/859032842812784640000, 
 S[2, 5, 12] -> (-(f[4]*f[5]*f[10]) + f[3]*f[6]*f[10] + f[4]^2*f[11] - 
    f[2]*f[6]*f[11] - f[3]*f[4]*f[12] + f[2]*f[5]*f[12])/
   110132415745228800000, S[2, 6, 11] -> 
  (-(f[4]*f[6]*f[9]) + f[3]*f[7]*f[9] + f[4]*f[5]*f[10] - f[2]*f[7]*f[10] - 
    f[3]*f[5]*f[11] + f[2]*f[6]*f[11])/25030094487552000000, 
 S[2, 7, 10] -> (-(f[4]*f[7]*f[8]) + f[3]*f[8]^2 + f[4]*f[6]*f[9] - 
    f[2]*f[8]*f[9] - f[3]*f[6]*f[10] + f[2]*f[7]*f[10])/9556945167974400000, 
 S[3, 5, 11] -> (-(f[5]^2*f[9]) + f[4]*f[6]*f[9] + f[4]*f[5]*f[10] - 
    f[3]*f[6]*f[10] - f[4]^2*f[11] + f[3]*f[5]*f[11])/5006018897510400000, 
 S[3, 6, 10] -> (-(f[5]*f[6]*f[8]) + f[4]*f[7]*f[8] + f[5]^2*f[9] - 
    f[3]*f[7]*f[9] - f[4]*f[5]*f[10] + f[3]*f[6]*f[10])/1365277881139200000, 
 S[3, 7, 9] -> (-(f[5]*f[7]^2) + f[5]*f[6]*f[8] + f[4]*f[7]*f[8] - 
    f[3]*f[8]^2 - f[4]*f[6]*f[9] + f[3]*f[7]*f[9])/637129677864960000, 
 S[4, 6, 9] -> (-(f[6]^2*f[7]) + f[5]*f[7]^2 + f[5]*f[6]*f[8] - 
    f[4]*f[7]*f[8] - f[5]^2*f[9] + f[4]*f[6]*f[9])/182037050818560000, 
 S[1, 3, 5, 10] -> (f[4]^3*f[7] - 2*f[3]*f[4]*f[5]*f[7] + f[2]*f[5]^2*f[7] + 
    f[3]^2*f[6]*f[7] - f[2]*f[4]*f[6]*f[7] - f[3]*f[4]^2*f[8] + 
    f[3]^2*f[5]*f[8] + f[2]*f[4]*f[5]*f[8] - f[1]*f[5]^2*f[8] - 
    f[2]*f[3]*f[6]*f[8] + f[1]*f[4]*f[6]*f[8] + f[3]^2*f[4]*f[9] - 
    f[2]*f[4]^2*f[9] - f[2]*f[3]*f[5]*f[9] + f[1]*f[4]*f[5]*f[9] + 
    f[2]^2*f[6]*f[9] - f[1]*f[3]*f[6]*f[9] - f[3]^3*f[10] + 
    2*f[2]*f[3]*f[4]*f[10] - f[1]*f[4]^2*f[10] - f[2]^2*f[5]*f[10] + 
    f[1]*f[3]*f[5]*f[10])/45509262704640000, 
 S[1, 3, 6, 9] -> (f[4]^2*f[5]*f[6] - f[3]*f[5]^2*f[6] - f[3]*f[4]*f[6]^2 + 
    f[2]*f[5]*f[6]^2 - f[4]^3*f[7] + f[3]*f[4]*f[5]*f[7] + f[3]^2*f[6]*f[7] - 
    f[1]*f[5]*f[6]*f[7] - f[2]*f[3]*f[7]^2 + f[1]*f[4]*f[7]^2 + 
    f[3]*f[4]^2*f[8] - 2*f[2]*f[4]*f[5]*f[8] + f[1]*f[5]^2*f[8] + 
    f[2]^2*f[7]*f[8] - f[1]*f[3]*f[7]*f[8] - f[3]^2*f[4]*f[9] + 
    f[2]*f[4]^2*f[9] + f[2]*f[3]*f[5]*f[9] - f[1]*f[4]*f[5]*f[9] - 
    f[2]^2*f[6]*f[9] + f[1]*f[3]*f[6]*f[9])/15169754234880000, 
 S[1, 4, 6, 8] -> (f[4]*f[5]^3 - 2*f[4]^2*f[5]*f[6] - f[3]*f[5]^2*f[6] + 
    2*f[3]*f[4]*f[6]^2 + f[2]*f[5]*f[6]^2 - f[1]*f[6]^3 + f[4]^3*f[7] - 
    f[2]*f[5]^2*f[7] - f[3]^2*f[6]*f[7] - f[2]*f[4]*f[6]*f[7] + 
    2*f[1]*f[5]*f[6]*f[7] + f[2]*f[3]*f[7]^2 - f[1]*f[4]*f[7]^2 - 
    f[3]*f[4]^2*f[8] + f[3]^2*f[5]*f[8] + f[2]*f[4]*f[5]*f[8] - 
    f[1]*f[5]^2*f[8] - f[2]*f[3]*f[6]*f[8] + f[1]*f[4]*f[6]*f[8])/
   2528292372480000, S[20] -> f[20]/295950609069496384270872084480000000, 
 S[1, 19] -> (-(f[2]*f[18]) + f[1]*f[19])/778817392288148379660189696000000, 
 S[2, 18] -> (-(f[3]*f[17]) + f[2]*f[18])/4554487674199698126667776000000, 
 S[3, 17] -> (-(f[4]*f[16]) + f[3]*f[17])/89303679886268590718976000000, 
 S[4, 16] -> (-(f[5]*f[15]) + f[4]*f[16])/3939868230276555472896000000, 
 S[5, 15] -> (-(f[6]*f[14]) + f[5]*f[15])/328322352523046289408000000, 
 S[6, 14] -> (-(f[7]*f[13]) + f[6]*f[14])/46903193217578041344000000, 
 S[7, 13] -> (-(f[8]*f[12]) + f[7]*f[13])/10823813819441086464000000, 
 S[8, 12] -> (-(f[9]*f[11]) + f[8]*f[12])/3885471627491672064000000, 
 S[9, 11] -> (-f[10]^2 + f[9]*f[11])/2119348160450002944000000, 
 S[1, 3, 16] -> (-(f[3]^2*f[14]) + f[2]*f[4]*f[14] + f[2]*f[3]*f[15] - 
    f[1]*f[4]*f[15] - f[2]^2*f[16] + f[1]*f[3]*f[16])/
   328322352523046289408000000, S[1, 4, 15] -> 
  (-(f[3]*f[4]*f[13]) + f[2]*f[5]*f[13] + f[3]^2*f[14] - f[1]*f[5]*f[14] - 
    f[2]*f[3]*f[15] + f[1]*f[4]*f[15])/16416117626152314470400000, 
 S[1, 5, 14] -> (-(f[3]*f[5]*f[12]) + f[2]*f[6]*f[12] + f[3]*f[4]*f[13] - 
    f[1]*f[6]*f[13] - f[2]*f[4]*f[14] + f[1]*f[5]*f[14])/
   1563439773919268044800000, S[1, 6, 13] -> 
  (-(f[3]*f[6]*f[11]) + f[2]*f[7]*f[11] + f[3]*f[5]*f[12] - f[1]*f[7]*f[12] - 
    f[2]*f[5]*f[13] + f[1]*f[6]*f[13])/257709852843835392000000, 
 S[1, 7, 12] -> (-(f[3]*f[7]*f[10]) + f[2]*f[8]*f[10] + f[3]*f[6]*f[11] - 
    f[1]*f[8]*f[11] - f[2]*f[6]*f[12] + f[1]*f[7]*f[12])/
   69383421919494144000000, S[1, 8, 11] -> 
  (-(f[3]*f[8]*f[9]) + f[2]*f[9]^2 + f[3]*f[7]*f[10] - f[1]*f[9]*f[10] - 
    f[2]*f[7]*f[11] + f[1]*f[8]*f[11])/29435391117361152000000, 
 S[2, 4, 14] -> (-(f[4]^2*f[12]) + f[3]*f[5]*f[12] + f[3]*f[4]*f[13] - 
    f[2]*f[5]*f[13] - f[3]^2*f[14] + f[2]*f[4]*f[14])/
   156343977391926804480000, S[2, 5, 13] -> 
  (-(f[4]*f[5]*f[11]) + f[3]*f[6]*f[11] + f[4]^2*f[12] - f[2]*f[6]*f[12] - 
    f[3]*f[4]*f[13] + f[2]*f[5]*f[13])/17180656856255692800000, 
 S[2, 6, 12] -> (-(f[4]*f[6]*f[10]) + f[3]*f[7]*f[10] + f[4]*f[5]*f[11] - 
    f[2]*f[7]*f[11] - f[3]*f[5]*f[12] + f[2]*f[6]*f[12])/
   3303972472356864000000, S[2, 7, 11] -> 
  (-(f[4]*f[7]*f[9]) + f[3]*f[8]*f[9] + f[4]*f[6]*f[10] - f[2]*f[8]*f[10] - 
    f[3]*f[6]*f[11] + f[2]*f[7]*f[11])/1051263968477184000000, 
 S[2, 8, 10] -> (-(f[4]*f[8]^2) + f[4]*f[7]*f[9] + f[3]*f[8]*f[9] - 
    f[2]*f[9]^2 - f[3]*f[7]*f[10] + f[2]*f[8]*f[10])/535188929406566400000, 
 S[3, 5, 12] -> (-(f[5]^2*f[10]) + f[4]*f[6]*f[10] + f[4]*f[5]*f[11] - 
    f[3]*f[6]*f[11] - f[4]^2*f[12] + f[3]*f[5]*f[12])/660794494471372800000, 
 S[3, 6, 11] -> (-(f[5]*f[6]*f[9]) + f[4]*f[7]*f[9] + f[5]^2*f[10] - 
    f[3]*f[7]*f[10] - f[4]*f[5]*f[11] + f[3]*f[6]*f[11])/
   150180566925312000000, S[3, 7, 10] -> 
  (-(f[5]*f[7]*f[8]) + f[4]*f[8]^2 + f[5]*f[6]*f[9] - f[3]*f[8]*f[9] - 
    f[4]*f[6]*f[10] + f[3]*f[7]*f[10])/57341671007846400000, 
 S[4, 6, 10] -> (-(f[6]^2*f[8]) + f[5]*f[7]*f[8] + f[5]*f[6]*f[9] - 
    f[4]*f[7]*f[9] - f[5]^2*f[10] + f[4]*f[6]*f[10])/16383334573670400000, 
 S[4, 7, 9] -> (-(f[6]*f[7]^2) + f[6]^2*f[8] + f[5]*f[7]*f[8] - f[4]*f[8]^2 - 
    f[5]*f[6]*f[9] + f[4]*f[7]*f[9])/7645556134379520000, 
 S[1, 3, 5, 11] -> (f[4]^3*f[8] - 2*f[3]*f[4]*f[5]*f[8] + f[2]*f[5]^2*f[8] + 
    f[3]^2*f[6]*f[8] - f[2]*f[4]*f[6]*f[8] - f[3]*f[4]^2*f[9] + 
    f[3]^2*f[5]*f[9] + f[2]*f[4]*f[5]*f[9] - f[1]*f[5]^2*f[9] - 
    f[2]*f[3]*f[6]*f[9] + f[1]*f[4]*f[6]*f[9] + f[3]^2*f[4]*f[10] - 
    f[2]*f[4]^2*f[10] - f[2]*f[3]*f[5]*f[10] + f[1]*f[4]*f[5]*f[10] + 
    f[2]^2*f[6]*f[10] - f[1]*f[3]*f[6]*f[10] - f[3]^3*f[11] + 
    2*f[2]*f[3]*f[4]*f[11] - f[1]*f[4]^2*f[11] - f[2]^2*f[5]*f[11] + 
    f[1]*f[3]*f[5]*f[11])/5006018897510400000, 
 S[1, 3, 6, 10] -> (f[4]^2*f[5]*f[7] - f[3]*f[5]^2*f[7] - 
    f[3]*f[4]*f[6]*f[7] + f[2]*f[5]*f[6]*f[7] + f[3]^2*f[7]^2 - 
    f[2]*f[4]*f[7]^2 - f[4]^3*f[8] + f[3]*f[4]*f[5]*f[8] + 
    f[2]*f[4]*f[6]*f[8] - f[1]*f[5]*f[6]*f[8] - f[2]*f[3]*f[7]*f[8] + 
    f[1]*f[4]*f[7]*f[8] + f[3]*f[4]^2*f[9] - 2*f[2]*f[4]*f[5]*f[9] + 
    f[1]*f[5]^2*f[9] + f[2]^2*f[7]*f[9] - f[1]*f[3]*f[7]*f[9] - 
    f[3]^2*f[4]*f[10] + f[2]*f[4]^2*f[10] + f[2]*f[3]*f[5]*f[10] - 
    f[1]*f[4]*f[5]*f[10] - f[2]^2*f[6]*f[10] + f[1]*f[3]*f[6]*f[10])/
   1365277881139200000, S[1, 3, 7, 9] -> 
  (f[4]^2*f[6]^2 - f[3]*f[5]*f[6]^2 - f[4]^2*f[5]*f[7] + f[3]*f[5]^2*f[7] - 
    f[3]*f[4]*f[6]*f[7] + f[2]*f[5]*f[6]*f[7] + f[2]*f[4]*f[7]^2 - 
    f[1]*f[5]*f[7]^2 + f[3]*f[4]*f[5]*f[8] - f[2]*f[5]^2*f[8] + 
    f[3]^2*f[6]*f[8] - 2*f[2]*f[4]*f[6]*f[8] + f[1]*f[5]*f[6]*f[8] - 
    f[2]*f[3]*f[7]*f[8] + f[1]*f[4]*f[7]*f[8] + f[2]^2*f[8]^2 - 
    f[1]*f[3]*f[8]^2 - f[3]^2*f[5]*f[9] + f[2]*f[4]*f[5]*f[9] + 
    f[2]*f[3]*f[6]*f[9] - f[1]*f[4]*f[6]*f[9] - f[2]^2*f[7]*f[9] + 
    f[1]*f[3]*f[7]*f[9])/637129677864960000, 
 S[1, 4, 6, 9] -> (f[4]*f[5]^2*f[6] - f[4]^2*f[6]^2 - f[3]*f[5]*f[6]^2 + 
    f[2]*f[6]^3 - f[4]^2*f[5]*f[7] + 3*f[3]*f[4]*f[6]*f[7] - 
    f[2]*f[5]*f[6]*f[7] - f[1]*f[6]^2*f[7] - f[3]^2*f[7]^2 + 
    f[1]*f[5]*f[7]^2 + f[4]^3*f[8] - f[3]*f[4]*f[5]*f[8] - 
    f[2]*f[4]*f[6]*f[8] + f[1]*f[5]*f[6]*f[8] + f[2]*f[3]*f[7]*f[8] - 
    f[1]*f[4]*f[7]*f[8] - f[3]*f[4]^2*f[9] + f[3]^2*f[5]*f[9] + 
    f[2]*f[4]*f[5]*f[9] - f[1]*f[5]^2*f[9] - f[2]*f[3]*f[6]*f[9] + 
    f[1]*f[4]*f[6]*f[9])/182037050818560000, 
 S[2, 4, 6, 8] -> (f[5]^4 - 3*f[4]*f[5]^2*f[6] + f[4]^2*f[6]^2 + 
    2*f[3]*f[5]*f[6]^2 - f[2]*f[6]^3 + 2*f[4]^2*f[5]*f[7] - 
    2*f[3]*f[5]^2*f[7] - 2*f[3]*f[4]*f[6]*f[7] + 2*f[2]*f[5]*f[6]*f[7] + 
    f[3]^2*f[7]^2 - f[2]*f[4]*f[7]^2 - f[4]^3*f[8] + 2*f[3]*f[4]*f[5]*f[8] - 
    f[2]*f[5]^2*f[8] - f[3]^2*f[6]*f[8] + f[2]*f[4]*f[6]*f[8])/
   5056584744960000, S[21] -> f[21]/124299255809188481393766275481600000000, 
 S[1, 20] -> (-(f[2]*f[19]) + f[1]*f[20])/
   295950609069496384270872084480000000, 
 S[2, 19] -> (-(f[3]*f[18]) + f[2]*f[19])/1557634784576296759320379392000000, 
 S[3, 18] -> (-(f[4]*f[17]) + f[3]*f[18])/27326926045198188760006656000000, 
 S[4, 17] -> (-(f[5]*f[16]) + f[4]*f[17])/1071644158635223088627712000000, 
 S[5, 16] -> (-(f[6]*f[15]) + f[5]*f[16])/78797364605531109457920000000, 
 S[6, 15] -> (-(f[7]*f[14]) + f[6]*f[15])/9849670575691388682240000000, 
 S[7, 14] -> (-(f[8]*f[13]) + f[7]*f[14])/1969934115138277736448000000, 
 S[8, 13] -> (-(f[9]*f[12]) + f[8]*f[13])/606133573888700841984000000, 
 S[9, 12] -> (-(f[10]*f[11]) + f[9]*f[12])/279753957179400388608000000, 
 S[1, 3, 17] -> (-(f[3]^2*f[15]) + f[2]*f[4]*f[15] + f[2]*f[3]*f[16] - 
    f[1]*f[4]*f[16] - f[2]^2*f[17] + f[1]*f[3]*f[17])/
   89303679886268590718976000000, S[1, 4, 16] -> 
  (-(f[3]*f[4]*f[14]) + f[2]*f[5]*f[14] + f[3]^2*f[15] - f[1]*f[5]*f[15] - 
    f[2]*f[3]*f[16] + f[1]*f[4]*f[16])/3939868230276555472896000000, 
 S[1, 5, 15] -> (-(f[3]*f[5]*f[13]) + f[2]*f[6]*f[13] + f[3]*f[4]*f[14] - 
    f[1]*f[6]*f[14] - f[2]*f[4]*f[15] + f[1]*f[5]*f[15])/
   328322352523046289408000000, S[1, 6, 14] -> 
  (-(f[3]*f[6]*f[12]) + f[2]*f[7]*f[12] + f[3]*f[5]*f[13] - f[1]*f[7]*f[13] - 
    f[2]*f[5]*f[14] + f[1]*f[6]*f[14])/46903193217578041344000000, 
 S[1, 7, 13] -> (-(f[3]*f[7]*f[11]) + f[2]*f[8]*f[11] + f[3]*f[6]*f[12] - 
    f[1]*f[8]*f[12] - f[2]*f[6]*f[13] + f[1]*f[7]*f[13])/
   10823813819441086464000000, S[1, 8, 12] -> 
  (-(f[3]*f[8]*f[10]) + f[2]*f[9]*f[10] + f[3]*f[7]*f[11] - f[1]*f[9]*f[11] - 
    f[2]*f[7]*f[12] + f[1]*f[8]*f[12])/3885471627491672064000000, 
 S[1, 9, 11] -> (-(f[3]*f[9]^2) + f[3]*f[8]*f[10] + f[2]*f[9]*f[10] - 
    f[1]*f[10]^2 - f[2]*f[8]*f[11] + f[1]*f[9]*f[11])/
   2119348160450002944000000, S[2, 4, 15] -> 
  (-(f[4]^2*f[13]) + f[3]*f[5]*f[13] + f[3]*f[4]*f[14] - f[2]*f[5]*f[14] - 
    f[3]^2*f[15] + f[2]*f[4]*f[15])/32832235252304628940800000, 
 S[2, 5, 14] -> (-(f[4]*f[5]*f[12]) + f[3]*f[6]*f[12] + f[4]^2*f[13] - 
    f[2]*f[6]*f[13] - f[3]*f[4]*f[14] + f[2]*f[5]*f[14])/
   3126879547838536089600000, S[2, 6, 13] -> 
  (-(f[4]*f[6]*f[11]) + f[3]*f[7]*f[11] + f[4]*f[5]*f[12] - f[2]*f[7]*f[12] - 
    f[3]*f[5]*f[13] + f[2]*f[6]*f[13])/515419705687670784000000, 
 S[2, 7, 12] -> (-(f[4]*f[7]*f[10]) + f[3]*f[8]*f[10] + f[4]*f[6]*f[11] - 
    f[2]*f[8]*f[11] - f[3]*f[6]*f[12] + f[2]*f[7]*f[12])/
   138766843838988288000000, S[2, 8, 11] -> 
  (-(f[4]*f[8]*f[9]) + f[3]*f[9]^2 + f[4]*f[7]*f[10] - f[2]*f[9]*f[10] - 
    f[3]*f[7]*f[11] + f[2]*f[8]*f[11])/58870782234722304000000, 
 S[3, 5, 13] -> (-(f[5]^2*f[11]) + f[4]*f[6]*f[11] + f[4]*f[5]*f[12] - 
    f[3]*f[6]*f[12] - f[4]^2*f[13] + f[3]*f[5]*f[13])/
   103083941137534156800000, S[3, 6, 12] -> 
  (-(f[5]*f[6]*f[10]) + f[4]*f[7]*f[10] + f[5]^2*f[11] - f[3]*f[7]*f[11] - 
    f[4]*f[5]*f[12] + f[3]*f[6]*f[12])/19823834834141184000000, 
 S[3, 7, 11] -> (-(f[5]*f[7]*f[9]) + f[4]*f[8]*f[9] + f[5]*f[6]*f[10] - 
    f[3]*f[8]*f[10] - f[4]*f[6]*f[11] + f[3]*f[7]*f[11])/
   6307583810863104000000, S[3, 8, 10] -> 
  (-(f[5]*f[8]^2) + f[5]*f[7]*f[9] + f[4]*f[8]*f[9] - f[3]*f[9]^2 - 
    f[4]*f[7]*f[10] + f[3]*f[8]*f[10])/3211133576439398400000, 
 S[4, 6, 11] -> (-(f[6]^2*f[9]) + f[5]*f[7]*f[9] + f[5]*f[6]*f[10] - 
    f[4]*f[7]*f[10] - f[5]^2*f[11] + f[4]*f[6]*f[11])/1802166803103744000000, 
 S[4, 7, 10] -> (-(f[6]*f[7]*f[8]) + f[5]*f[8]^2 + f[6]^2*f[9] - 
    f[4]*f[8]*f[9] - f[5]*f[6]*f[10] + f[4]*f[7]*f[10])/
   688100052094156800000, S[5, 7, 9] -> 
  (-f[7]^3 + 2*f[6]*f[7]*f[8] - f[5]*f[8]^2 - f[6]^2*f[9] + f[5]*f[7]*f[9])/
   152911122687590400000, S[1, 3, 5, 12] -> 
  (f[4]^3*f[9] - 2*f[3]*f[4]*f[5]*f[9] + f[2]*f[5]^2*f[9] + 
    f[3]^2*f[6]*f[9] - f[2]*f[4]*f[6]*f[9] - f[3]*f[4]^2*f[10] + 
    f[3]^2*f[5]*f[10] + f[2]*f[4]*f[5]*f[10] - f[1]*f[5]^2*f[10] - 
    f[2]*f[3]*f[6]*f[10] + f[1]*f[4]*f[6]*f[10] + f[3]^2*f[4]*f[11] - 
    f[2]*f[4]^2*f[11] - f[2]*f[3]*f[5]*f[11] + f[1]*f[4]*f[5]*f[11] + 
    f[2]^2*f[6]*f[11] - f[1]*f[3]*f[6]*f[11] - f[3]^3*f[12] + 
    2*f[2]*f[3]*f[4]*f[12] - f[1]*f[4]^2*f[12] - f[2]^2*f[5]*f[12] + 
    f[1]*f[3]*f[5]*f[12])/660794494471372800000, 
 S[1, 3, 6, 11] -> (f[4]^2*f[5]*f[8] - f[3]*f[5]^2*f[8] - 
    f[3]*f[4]*f[6]*f[8] + f[2]*f[5]*f[6]*f[8] + f[3]^2*f[7]*f[8] - 
    f[2]*f[4]*f[7]*f[8] - f[4]^3*f[9] + f[3]*f[4]*f[5]*f[9] + 
    f[2]*f[4]*f[6]*f[9] - f[1]*f[5]*f[6]*f[9] - f[2]*f[3]*f[7]*f[9] + 
    f[1]*f[4]*f[7]*f[9] + f[3]*f[4]^2*f[10] - 2*f[2]*f[4]*f[5]*f[10] + 
    f[1]*f[5]^2*f[10] + f[2]^2*f[7]*f[10] - f[1]*f[3]*f[7]*f[10] - 
    f[3]^2*f[4]*f[11] + f[2]*f[4]^2*f[11] + f[2]*f[3]*f[5]*f[11] - 
    f[1]*f[4]*f[5]*f[11] - f[2]^2*f[6]*f[11] + f[1]*f[3]*f[6]*f[11])/
   150180566925312000000, S[1, 3, 7, 10] -> 
  (f[4]^2*f[6]*f[7] - f[3]*f[5]*f[6]*f[7] - f[3]*f[4]*f[7]^2 + 
    f[2]*f[5]*f[7]^2 - f[4]^2*f[5]*f[8] + f[3]*f[5]^2*f[8] + 
    f[3]^2*f[7]*f[8] - f[1]*f[5]*f[7]*f[8] - f[2]*f[3]*f[8]^2 + 
    f[1]*f[4]*f[8]^2 + f[3]*f[4]*f[5]*f[9] - f[2]*f[5]^2*f[9] - 
    f[2]*f[4]*f[6]*f[9] + f[1]*f[5]*f[6]*f[9] + f[2]^2*f[8]*f[9] - 
    f[1]*f[3]*f[8]*f[9] - f[3]^2*f[5]*f[10] + f[2]*f[4]*f[5]*f[10] + 
    f[2]*f[3]*f[6]*f[10] - f[1]*f[4]*f[6]*f[10] - f[2]^2*f[7]*f[10] + 
    f[1]*f[3]*f[7]*f[10])/57341671007846400000, 
 S[1, 4, 6, 10] -> (f[4]*f[5]^2*f[7] - f[4]^2*f[6]*f[7] - 
    f[3]*f[5]*f[6]*f[7] + f[2]*f[6]^2*f[7] + f[3]*f[4]*f[7]^2 - 
    f[2]*f[5]*f[7]^2 - f[4]^2*f[5]*f[8] + 2*f[3]*f[4]*f[6]*f[8] - 
    f[1]*f[6]^2*f[8] - f[3]^2*f[7]*f[8] + f[1]*f[5]*f[7]*f[8] + f[4]^3*f[9] - 
    f[3]*f[4]*f[5]*f[9] - f[2]*f[4]*f[6]*f[9] + f[1]*f[5]*f[6]*f[9] + 
    f[2]*f[3]*f[7]*f[9] - f[1]*f[4]*f[7]*f[9] - f[3]*f[4]^2*f[10] + 
    f[3]^2*f[5]*f[10] + f[2]*f[4]*f[5]*f[10] - f[1]*f[5]^2*f[10] - 
    f[2]*f[3]*f[6]*f[10] + f[1]*f[4]*f[6]*f[10])/16383334573670400000, 
 S[1, 4, 7, 9] -> (f[4]*f[5]*f[6]^2 - f[3]*f[6]^3 - f[4]*f[5]^2*f[7] - 
    f[4]^2*f[6]*f[7] + f[3]*f[5]*f[6]*f[7] + f[2]*f[6]^2*f[7] + 
    f[3]*f[4]*f[7]^2 - f[1]*f[6]*f[7]^2 + f[4]^2*f[5]*f[8] - 
    2*f[2]*f[5]*f[6]*f[8] + f[1]*f[6]^2*f[8] - f[3]^2*f[7]*f[8] + 
    f[1]*f[5]*f[7]*f[8] + f[2]*f[3]*f[8]^2 - f[1]*f[4]*f[8]^2 - 
    f[3]*f[4]*f[5]*f[9] + f[2]*f[5]^2*f[9] + f[3]^2*f[6]*f[9] - 
    f[1]*f[5]*f[6]*f[9] - f[2]*f[3]*f[7]*f[9] + f[1]*f[4]*f[7]*f[9])/
   7645556134379520000, S[2, 4, 6, 9] -> 
  (f[5]^3*f[6] - 2*f[4]*f[5]*f[6]^2 + f[3]*f[6]^3 - f[4]*f[5]^2*f[7] + 
    2*f[4]^2*f[6]*f[7] - f[2]*f[6]^2*f[7] - f[3]*f[4]*f[7]^2 + 
    f[2]*f[5]*f[7]^2 + f[4]^2*f[5]*f[8] - f[3]*f[5]^2*f[8] - 
    f[3]*f[4]*f[6]*f[8] + f[2]*f[5]*f[6]*f[8] + f[3]^2*f[7]*f[8] - 
    f[2]*f[4]*f[7]*f[8] - f[4]^3*f[9] + 2*f[3]*f[4]*f[5]*f[9] - 
    f[2]*f[5]^2*f[9] - f[3]^2*f[6]*f[9] + f[2]*f[4]*f[6]*f[9])/
   364074101637120000, 
 S[22] -> f[22]/57426256183845078403920019272499200000000, 
 S[1, 21] -> (-(f[2]*f[20]) + f[1]*f[21])/
   124299255809188481393766275481600000000, 
 S[2, 20] -> (-(f[3]*f[19]) + f[2]*f[20])/
   591901218138992768541744168960000000, 
 S[3, 19] -> (-(f[4]*f[18]) + f[3]*f[19])/9345808707457780555922276352000000, 
 S[4, 18] -> (-(f[5]*f[17]) + f[4]*f[18])/327923112542378265120079872000000, 
 S[5, 17] -> (-(f[6]*f[16]) + f[5]*f[17])/21432883172704461772554240000000, 
 S[6, 16] -> (-(f[7]*f[15]) + f[6]*f[16])/2363920938165933283737600000000, 
 S[7, 15] -> (-(f[8]*f[14]) + f[7]*f[15])/413686164179038324654080000000, 
 S[8, 14] -> (-(f[9]*f[13]) + f[8]*f[14])/110316310447743553241088000000, 
 S[9, 13] -> (-(f[10]*f[12]) + f[9]*f[13])/43641617319986460622848000000, 
 S[10, 12] -> (-f[11]^2 + f[10]*f[12])/25177856146146034974720000000, 
 S[1, 3, 18] -> (-(f[3]^2*f[16]) + f[2]*f[4]*f[16] + f[2]*f[3]*f[17] - 
    f[1]*f[4]*f[17] - f[2]^2*f[18] + f[1]*f[3]*f[18])/
   27326926045198188760006656000000, 
 S[1, 4, 17] -> (-(f[3]*f[4]*f[15]) + f[2]*f[5]*f[15] + f[3]^2*f[16] - 
    f[1]*f[5]*f[16] - f[2]*f[3]*f[17] + f[1]*f[4]*f[17])/
   1071644158635223088627712000000, S[1, 5, 16] -> 
  (-(f[3]*f[5]*f[14]) + f[2]*f[6]*f[14] + f[3]*f[4]*f[15] - f[1]*f[6]*f[15] - 
    f[2]*f[4]*f[16] + f[1]*f[5]*f[16])/78797364605531109457920000000, 
 S[1, 6, 15] -> (-(f[3]*f[6]*f[13]) + f[2]*f[7]*f[13] + f[3]*f[5]*f[14] - 
    f[1]*f[7]*f[14] - f[2]*f[5]*f[15] + f[1]*f[6]*f[15])/
   9849670575691388682240000000, S[1, 7, 14] -> 
  (-(f[3]*f[7]*f[12]) + f[2]*f[8]*f[12] + f[3]*f[6]*f[13] - f[1]*f[8]*f[13] - 
    f[2]*f[6]*f[14] + f[1]*f[7]*f[14])/1969934115138277736448000000, 
 S[1, 8, 13] -> (-(f[3]*f[8]*f[11]) + f[2]*f[9]*f[11] + f[3]*f[7]*f[12] - 
    f[1]*f[9]*f[12] - f[2]*f[7]*f[13] + f[1]*f[8]*f[13])/
   606133573888700841984000000, S[1, 9, 12] -> 
  (-(f[3]*f[9]*f[10]) + f[2]*f[10]^2 + f[3]*f[8]*f[11] - f[1]*f[10]*f[11] - 
    f[2]*f[8]*f[12] + f[1]*f[9]*f[12])/279753957179400388608000000, 
 S[2, 4, 16] -> (-(f[4]^2*f[14]) + f[3]*f[5]*f[14] + f[3]*f[4]*f[15] - 
    f[2]*f[5]*f[15] - f[3]^2*f[16] + f[2]*f[4]*f[16])/
   7879736460553110945792000000, S[2, 5, 15] -> 
  (-(f[4]*f[5]*f[13]) + f[3]*f[6]*f[13] + f[4]^2*f[14] - f[2]*f[6]*f[14] - 
    f[3]*f[4]*f[15] + f[2]*f[5]*f[15])/656644705046092578816000000, 
 S[2, 6, 14] -> (-(f[4]*f[6]*f[12]) + f[3]*f[7]*f[12] + f[4]*f[5]*f[13] - 
    f[2]*f[7]*f[13] - f[3]*f[5]*f[14] + f[2]*f[6]*f[14])/
   93806386435156082688000000, S[2, 7, 13] -> 
  (-(f[4]*f[7]*f[11]) + f[3]*f[8]*f[11] + f[4]*f[6]*f[12] - f[2]*f[8]*f[12] - 
    f[3]*f[6]*f[13] + f[2]*f[7]*f[13])/21647627638882172928000000, 
 S[2, 8, 12] -> (-(f[4]*f[8]*f[10]) + f[3]*f[9]*f[10] + f[4]*f[7]*f[11] - 
    f[2]*f[9]*f[11] - f[3]*f[7]*f[12] + f[2]*f[8]*f[12])/
   7770943254983344128000000, S[2, 9, 11] -> 
  (-(f[4]*f[9]^2) + f[4]*f[8]*f[10] + f[3]*f[9]*f[10] - f[2]*f[10]^2 - 
    f[3]*f[8]*f[11] + f[2]*f[9]*f[11])/4238696320900005888000000, 
 S[3, 5, 14] -> (-(f[5]^2*f[12]) + f[4]*f[6]*f[12] + f[4]*f[5]*f[13] - 
    f[3]*f[6]*f[13] - f[4]^2*f[14] + f[3]*f[5]*f[14])/
   18761277287031216537600000, S[3, 6, 13] -> 
  (-(f[5]*f[6]*f[11]) + f[4]*f[7]*f[11] + f[5]^2*f[12] - f[3]*f[7]*f[12] - 
    f[4]*f[5]*f[13] + f[3]*f[6]*f[13])/3092518234126024704000000, 
 S[3, 7, 12] -> (-(f[5]*f[7]*f[10]) + f[4]*f[8]*f[10] + f[5]*f[6]*f[11] - 
    f[3]*f[8]*f[11] - f[4]*f[6]*f[12] + f[3]*f[7]*f[12])/
   832601063033929728000000, S[3, 8, 11] -> 
  (-(f[5]*f[8]*f[9]) + f[4]*f[9]^2 + f[5]*f[7]*f[10] - f[3]*f[9]*f[10] - 
    f[4]*f[7]*f[11] + f[3]*f[8]*f[11])/353224693408333824000000, 
 S[4, 6, 12] -> (-(f[6]^2*f[10]) + f[5]*f[7]*f[10] + f[5]*f[6]*f[11] - 
    f[4]*f[7]*f[11] - f[5]^2*f[12] + f[4]*f[6]*f[12])/
   237886018009694208000000, S[4, 7, 11] -> 
  (-(f[6]*f[7]*f[9]) + f[5]*f[8]*f[9] + f[6]^2*f[10] - f[4]*f[8]*f[10] - 
    f[5]*f[6]*f[11] + f[4]*f[7]*f[11])/75691005730357248000000, 
 S[4, 8, 10] -> (-(f[6]*f[8]^2) + f[6]*f[7]*f[9] + f[5]*f[8]*f[9] - 
    f[4]*f[9]^2 - f[5]*f[7]*f[10] + f[4]*f[8]*f[10])/38533602917272780800000, 
 S[5, 7, 10] -> (-(f[7]^2*f[8]) + f[6]*f[8]^2 + f[6]*f[7]*f[9] - 
    f[5]*f[8]*f[9] - f[6]^2*f[10] + f[5]*f[7]*f[10])/13762001041883136000000, 
 S[1, 3, 5, 13] -> (f[4]^3*f[10] - 2*f[3]*f[4]*f[5]*f[10] + 
    f[2]*f[5]^2*f[10] + f[3]^2*f[6]*f[10] - f[2]*f[4]*f[6]*f[10] - 
    f[3]*f[4]^2*f[11] + f[3]^2*f[5]*f[11] + f[2]*f[4]*f[5]*f[11] - 
    f[1]*f[5]^2*f[11] - f[2]*f[3]*f[6]*f[11] + f[1]*f[4]*f[6]*f[11] + 
    f[3]^2*f[4]*f[12] - f[2]*f[4]^2*f[12] - f[2]*f[3]*f[5]*f[12] + 
    f[1]*f[4]*f[5]*f[12] + f[2]^2*f[6]*f[12] - f[1]*f[3]*f[6]*f[12] - 
    f[3]^3*f[13] + 2*f[2]*f[3]*f[4]*f[13] - f[1]*f[4]^2*f[13] - 
    f[2]^2*f[5]*f[13] + f[1]*f[3]*f[5]*f[13])/103083941137534156800000, 
 S[1, 3, 6, 12] -> (f[4]^2*f[5]*f[9] - f[3]*f[5]^2*f[9] - 
    f[3]*f[4]*f[6]*f[9] + f[2]*f[5]*f[6]*f[9] + f[3]^2*f[7]*f[9] - 
    f[2]*f[4]*f[7]*f[9] - f[4]^3*f[10] + f[3]*f[4]*f[5]*f[10] + 
    f[2]*f[4]*f[6]*f[10] - f[1]*f[5]*f[6]*f[10] - f[2]*f[3]*f[7]*f[10] + 
    f[1]*f[4]*f[7]*f[10] + f[3]*f[4]^2*f[11] - 2*f[2]*f[4]*f[5]*f[11] + 
    f[1]*f[5]^2*f[11] + f[2]^2*f[7]*f[11] - f[1]*f[3]*f[7]*f[11] - 
    f[3]^2*f[4]*f[12] + f[2]*f[4]^2*f[12] + f[2]*f[3]*f[5]*f[12] - 
    f[1]*f[4]*f[5]*f[12] - f[2]^2*f[6]*f[12] + f[1]*f[3]*f[6]*f[12])/
   19823834834141184000000, S[1, 3, 7, 11] -> 
  (f[4]^2*f[6]*f[8] - f[3]*f[5]*f[6]*f[8] - f[3]*f[4]*f[7]*f[8] + 
    f[2]*f[5]*f[7]*f[8] + f[3]^2*f[8]^2 - f[2]*f[4]*f[8]^2 - 
    f[4]^2*f[5]*f[9] + f[3]*f[5]^2*f[9] + f[2]*f[4]*f[7]*f[9] - 
    f[1]*f[5]*f[7]*f[9] - f[2]*f[3]*f[8]*f[9] + f[1]*f[4]*f[8]*f[9] + 
    f[3]*f[4]*f[5]*f[10] - f[2]*f[5]^2*f[10] - f[2]*f[4]*f[6]*f[10] + 
    f[1]*f[5]*f[6]*f[10] + f[2]^2*f[8]*f[10] - f[1]*f[3]*f[8]*f[10] - 
    f[3]^2*f[5]*f[11] + f[2]*f[4]*f[5]*f[11] + f[2]*f[3]*f[6]*f[11] - 
    f[1]*f[4]*f[6]*f[11] - f[2]^2*f[7]*f[11] + f[1]*f[3]*f[7]*f[11])/
   6307583810863104000000, S[1, 3, 8, 10] -> 
  (f[4]^2*f[7]^2 - f[3]*f[5]*f[7]^2 - f[4]^2*f[6]*f[8] + 
    f[3]*f[5]*f[6]*f[8] - f[3]*f[4]*f[7]*f[8] + f[2]*f[5]*f[7]*f[8] + 
    f[2]*f[4]*f[8]^2 - f[1]*f[5]*f[8]^2 + f[3]*f[4]*f[6]*f[9] - 
    f[2]*f[5]*f[6]*f[9] + f[3]^2*f[7]*f[9] - 2*f[2]*f[4]*f[7]*f[9] + 
    f[1]*f[5]*f[7]*f[9] - f[2]*f[3]*f[8]*f[9] + f[1]*f[4]*f[8]*f[9] + 
    f[2]^2*f[9]^2 - f[1]*f[3]*f[9]^2 - f[3]^2*f[6]*f[10] + 
    f[2]*f[4]*f[6]*f[10] + f[2]*f[3]*f[7]*f[10] - f[1]*f[4]*f[7]*f[10] - 
    f[2]^2*f[8]*f[10] + f[1]*f[3]*f[8]*f[10])/3211133576439398400000, 
 S[1, 4, 6, 11] -> (f[4]*f[5]^2*f[8] - f[4]^2*f[6]*f[8] - 
    f[3]*f[5]*f[6]*f[8] + f[2]*f[6]^2*f[8] + f[3]*f[4]*f[7]*f[8] - 
    f[2]*f[5]*f[7]*f[8] - f[4]^2*f[5]*f[9] + 2*f[3]*f[4]*f[6]*f[9] - 
    f[1]*f[6]^2*f[9] - f[3]^2*f[7]*f[9] + f[1]*f[5]*f[7]*f[9] + 
    f[4]^3*f[10] - f[3]*f[4]*f[5]*f[10] - f[2]*f[4]*f[6]*f[10] + 
    f[1]*f[5]*f[6]*f[10] + f[2]*f[3]*f[7]*f[10] - f[1]*f[4]*f[7]*f[10] - 
    f[3]*f[4]^2*f[11] + f[3]^2*f[5]*f[11] + f[2]*f[4]*f[5]*f[11] - 
    f[1]*f[5]^2*f[11] - f[2]*f[3]*f[6]*f[11] + f[1]*f[4]*f[6]*f[11])/
   1802166803103744000000, S[1, 4, 7, 10] -> 
  (f[4]*f[5]*f[6]*f[7] - f[3]*f[6]^2*f[7] - f[4]^2*f[7]^2 + 
    f[2]*f[6]*f[7]^2 - f[4]*f[5]^2*f[8] + f[3]*f[5]*f[6]*f[8] + 
    2*f[3]*f[4]*f[7]*f[8] - f[2]*f[5]*f[7]*f[8] - f[1]*f[6]*f[7]*f[8] - 
    f[3]^2*f[8]^2 + f[1]*f[5]*f[8]^2 + f[4]^2*f[5]*f[9] - 
    f[3]*f[4]*f[6]*f[9] - f[2]*f[5]*f[6]*f[9] + f[1]*f[6]^2*f[9] + 
    f[2]*f[3]*f[8]*f[9] - f[1]*f[4]*f[8]*f[9] - f[3]*f[4]*f[5]*f[10] + 
    f[2]*f[5]^2*f[10] + f[3]^2*f[6]*f[10] - f[1]*f[5]*f[6]*f[10] - 
    f[2]*f[3]*f[7]*f[10] + f[1]*f[4]*f[7]*f[10])/688100052094156800000, 
 S[1, 5, 7, 9] -> (f[4]*f[6]^3 - 2*f[4]*f[5]*f[6]*f[7] - f[3]*f[6]^2*f[7] + 
    f[4]^2*f[7]^2 + f[3]*f[5]*f[7]^2 + f[2]*f[6]*f[7]^2 - f[1]*f[7]^3 + 
    f[4]*f[5]^2*f[8] - f[4]^2*f[6]*f[8] + f[3]*f[5]*f[6]*f[8] - 
    f[2]*f[6]^2*f[8] - f[3]*f[4]*f[7]*f[8] - f[2]*f[5]*f[7]*f[8] + 
    2*f[1]*f[6]*f[7]*f[8] + f[2]*f[4]*f[8]^2 - f[1]*f[5]*f[8]^2 - 
    f[3]*f[5]^2*f[9] + f[3]*f[4]*f[6]*f[9] + f[2]*f[5]*f[6]*f[9] - 
    f[1]*f[6]^2*f[9] - f[2]*f[4]*f[7]*f[9] + f[1]*f[5]*f[7]*f[9])/
   152911122687590400000, S[2, 4, 6, 10] -> 
  (f[5]^3*f[7] - 2*f[4]*f[5]*f[6]*f[7] + f[3]*f[6]^2*f[7] + f[4]^2*f[7]^2 - 
    f[3]*f[5]*f[7]^2 - f[4]*f[5]^2*f[8] + f[4]^2*f[6]*f[8] + 
    f[3]*f[5]*f[6]*f[8] - f[2]*f[6]^2*f[8] - f[3]*f[4]*f[7]*f[8] + 
    f[2]*f[5]*f[7]*f[8] + f[4]^2*f[5]*f[9] - f[3]*f[5]^2*f[9] - 
    f[3]*f[4]*f[6]*f[9] + f[2]*f[5]*f[6]*f[9] + f[3]^2*f[7]*f[9] - 
    f[2]*f[4]*f[7]*f[9] - f[4]^3*f[10] + 2*f[3]*f[4]*f[5]*f[10] - 
    f[2]*f[5]^2*f[10] - f[3]^2*f[6]*f[10] + f[2]*f[4]*f[6]*f[10])/
   32766669147340800000, S[2, 4, 7, 9] -> 
  (f[5]^2*f[6]^2 - f[4]*f[6]^3 - f[5]^3*f[7] + f[3]*f[6]^2*f[7] + 
    f[3]*f[5]*f[7]^2 - f[2]*f[6]*f[7]^2 + f[4]*f[5]^2*f[8] + 
    f[4]^2*f[6]*f[8] - 3*f[3]*f[5]*f[6]*f[8] + f[2]*f[6]^2*f[8] - 
    f[3]*f[4]*f[7]*f[8] + f[2]*f[5]*f[7]*f[8] + f[3]^2*f[8]^2 - 
    f[2]*f[4]*f[8]^2 - f[4]^2*f[5]*f[9] + f[3]*f[5]^2*f[9] + 
    f[3]*f[4]*f[6]*f[9] - f[2]*f[5]*f[6]*f[9] - f[3]^2*f[7]*f[9] + 
    f[2]*f[4]*f[7]*f[9])/15291112268759040000, 
 S[23] -> f[23]/29057685629025609672383529751884595200000000, 
 S[1, 22] -> (-(f[2]*f[21]) + f[1]*f[22])/
   57426256183845078403920019272499200000000, 
 S[2, 21] -> (-(f[3]*f[20]) + f[2]*f[21])/
   248598511618376962787532550963200000000, 
 S[3, 20] -> (-(f[4]*f[19]) + f[3]*f[20])/
   3551407308833956611250465013760000000, 
 S[4, 19] -> (-(f[5]*f[18]) + f[4]*f[19])/
   112149704489493366671067316224000000, 
 S[5, 18] -> (-(f[6]*f[17]) + f[5]*f[18])/6558462250847565302401597440000000, 
 S[6, 17] -> (-(f[7]*f[16]) + f[6]*f[17])/642986495181133853176627200000000, 
 S[7, 16] -> (-(f[8]*f[15]) + f[7]*f[16])/99284679402969197916979200000000, 
 S[8, 15] -> (-(f[9]*f[14]) + f[8]*f[15])/23166425194026146180628480000000, 
 S[9, 14] -> (-(f[10]*f[13]) + f[9]*f[14])/7942774352237535833358336000000, 
 S[10, 13] -> (-(f[11]*f[12]) + f[10]*f[13])/3927745558798781456056320000000, 
 S[1, 3, 19] -> (-(f[3]^2*f[17]) + f[2]*f[4]*f[17] + f[2]*f[3]*f[18] - 
    f[1]*f[4]*f[18] - f[2]^2*f[19] + f[1]*f[3]*f[19])/
   9345808707457780555922276352000000, 
 S[1, 4, 18] -> (-(f[3]*f[4]*f[16]) + f[2]*f[5]*f[16] + f[3]^2*f[17] - 
    f[1]*f[5]*f[17] - f[2]*f[3]*f[18] + f[1]*f[4]*f[18])/
   327923112542378265120079872000000, 
 S[1, 5, 17] -> (-(f[3]*f[5]*f[15]) + f[2]*f[6]*f[15] + f[3]*f[4]*f[16] - 
    f[1]*f[6]*f[16] - f[2]*f[4]*f[17] + f[1]*f[5]*f[17])/
   21432883172704461772554240000000, 
 S[1, 6, 16] -> (-(f[3]*f[6]*f[14]) + f[2]*f[7]*f[14] + f[3]*f[5]*f[15] - 
    f[1]*f[7]*f[15] - f[2]*f[5]*f[16] + f[1]*f[6]*f[16])/
   2363920938165933283737600000000, S[1, 7, 15] -> 
  (-(f[3]*f[7]*f[13]) + f[2]*f[8]*f[13] + f[3]*f[6]*f[14] - f[1]*f[8]*f[14] - 
    f[2]*f[6]*f[15] + f[1]*f[7]*f[15])/413686164179038324654080000000, 
 S[1, 8, 14] -> (-(f[3]*f[8]*f[12]) + f[2]*f[9]*f[12] + f[3]*f[7]*f[13] - 
    f[1]*f[9]*f[13] - f[2]*f[7]*f[14] + f[1]*f[8]*f[14])/
   110316310447743553241088000000, S[1, 9, 13] -> 
  (-(f[3]*f[9]*f[11]) + f[2]*f[10]*f[11] + f[3]*f[8]*f[12] - 
    f[1]*f[10]*f[12] - f[2]*f[8]*f[13] + f[1]*f[9]*f[13])/
   43641617319986460622848000000, S[1, 10, 12] -> 
  (-(f[3]*f[10]^2) + f[3]*f[9]*f[11] + f[2]*f[10]*f[11] - f[1]*f[11]^2 - 
    f[2]*f[9]*f[12] + f[1]*f[10]*f[12])/25177856146146034974720000000, 
 S[2, 4, 17] -> (-(f[4]^2*f[15]) + f[3]*f[5]*f[15] + f[3]*f[4]*f[16] - 
    f[2]*f[5]*f[16] - f[3]^2*f[17] + f[2]*f[4]*f[17])/
   2143288317270446177255424000000, S[2, 5, 16] -> 
  (-(f[4]*f[5]*f[14]) + f[3]*f[6]*f[14] + f[4]^2*f[15] - f[2]*f[6]*f[15] - 
    f[3]*f[4]*f[16] + f[2]*f[5]*f[16])/157594729211062218915840000000, 
 S[2, 6, 15] -> (-(f[4]*f[6]*f[13]) + f[3]*f[7]*f[13] + f[4]*f[5]*f[14] - 
    f[2]*f[7]*f[14] - f[3]*f[5]*f[15] + f[2]*f[6]*f[15])/
   19699341151382777364480000000, S[2, 7, 14] -> 
  (-(f[4]*f[7]*f[12]) + f[3]*f[8]*f[12] + f[4]*f[6]*f[13] - f[2]*f[8]*f[13] - 
    f[3]*f[6]*f[14] + f[2]*f[7]*f[14])/3939868230276555472896000000, 
 S[2, 8, 13] -> (-(f[4]*f[8]*f[11]) + f[3]*f[9]*f[11] + f[4]*f[7]*f[12] - 
    f[2]*f[9]*f[12] - f[3]*f[7]*f[13] + f[2]*f[8]*f[13])/
   1212267147777401683968000000, S[2, 9, 12] -> 
  (-(f[4]*f[9]*f[10]) + f[3]*f[10]^2 + f[4]*f[8]*f[11] - f[2]*f[10]*f[11] - 
    f[3]*f[8]*f[12] + f[2]*f[9]*f[12])/559507914358800777216000000, 
 S[3, 5, 15] -> (-(f[5]^2*f[13]) + f[4]*f[6]*f[13] + f[4]*f[5]*f[14] - 
    f[3]*f[6]*f[14] - f[4]^2*f[15] + f[3]*f[5]*f[15])/
   3939868230276555472896000000, S[3, 6, 14] -> 
  (-(f[5]*f[6]*f[12]) + f[4]*f[7]*f[12] + f[5]^2*f[13] - f[3]*f[7]*f[13] - 
    f[4]*f[5]*f[14] + f[3]*f[6]*f[14])/562838318610936496128000000, 
 S[3, 7, 13] -> (-(f[5]*f[7]*f[11]) + f[4]*f[8]*f[11] + f[5]*f[6]*f[12] - 
    f[3]*f[8]*f[12] - f[4]*f[6]*f[13] + f[3]*f[7]*f[13])/
   129885765833293037568000000, S[3, 8, 12] -> 
  (-(f[5]*f[8]*f[10]) + f[4]*f[9]*f[10] + f[5]*f[7]*f[11] - f[3]*f[9]*f[11] - 
    f[4]*f[7]*f[12] + f[3]*f[8]*f[12])/46625659529900064768000000, 
 S[3, 9, 11] -> (-(f[5]*f[9]^2) + f[5]*f[8]*f[10] + f[4]*f[9]*f[10] - 
    f[3]*f[10]^2 - f[4]*f[8]*f[11] + f[3]*f[9]*f[11])/
   25432177925400035328000000, S[4, 6, 13] -> 
  (-(f[6]^2*f[11]) + f[5]*f[7]*f[11] + f[5]*f[6]*f[12] - f[4]*f[7]*f[12] - 
    f[5]^2*f[13] + f[4]*f[6]*f[13])/37110218809512296448000000, 
 S[4, 7, 12] -> (-(f[6]*f[7]*f[10]) + f[5]*f[8]*f[10] + f[6]^2*f[11] - 
    f[4]*f[8]*f[11] - f[5]*f[6]*f[12] + f[4]*f[7]*f[12])/
   9991212756407156736000000, S[4, 8, 11] -> 
  (-(f[6]*f[8]*f[9]) + f[5]*f[9]^2 + f[6]*f[7]*f[10] - f[4]*f[9]*f[10] - 
    f[5]*f[7]*f[11] + f[4]*f[8]*f[11])/4238696320900005888000000, 
 S[5, 7, 11] -> (-(f[7]^2*f[9]) + f[6]*f[8]*f[9] + f[6]*f[7]*f[10] - 
    f[5]*f[8]*f[10] - f[6]^2*f[11] + f[5]*f[7]*f[11])/
   1513820114607144960000000, S[5, 8, 10] -> 
  (-(f[7]*f[8]^2) + f[7]^2*f[9] + f[6]*f[8]*f[9] - f[5]*f[9]^2 - 
    f[6]*f[7]*f[10] + f[5]*f[8]*f[10])/770672058345455616000000, 
 S[1, 3, 5, 14] -> (f[4]^3*f[11] - 2*f[3]*f[4]*f[5]*f[11] + 
    f[2]*f[5]^2*f[11] + f[3]^2*f[6]*f[11] - f[2]*f[4]*f[6]*f[11] - 
    f[3]*f[4]^2*f[12] + f[3]^2*f[5]*f[12] + f[2]*f[4]*f[5]*f[12] - 
    f[1]*f[5]^2*f[12] - f[2]*f[3]*f[6]*f[12] + f[1]*f[4]*f[6]*f[12] + 
    f[3]^2*f[4]*f[13] - f[2]*f[4]^2*f[13] - f[2]*f[3]*f[5]*f[13] + 
    f[1]*f[4]*f[5]*f[13] + f[2]^2*f[6]*f[13] - f[1]*f[3]*f[6]*f[13] - 
    f[3]^3*f[14] + 2*f[2]*f[3]*f[4]*f[14] - f[1]*f[4]^2*f[14] - 
    f[2]^2*f[5]*f[14] + f[1]*f[3]*f[5]*f[14])/18761277287031216537600000, 
 S[1, 3, 6, 13] -> (f[4]^2*f[5]*f[10] - f[3]*f[5]^2*f[10] - 
    f[3]*f[4]*f[6]*f[10] + f[2]*f[5]*f[6]*f[10] + f[3]^2*f[7]*f[10] - 
    f[2]*f[4]*f[7]*f[10] - f[4]^3*f[11] + f[3]*f[4]*f[5]*f[11] + 
    f[2]*f[4]*f[6]*f[11] - f[1]*f[5]*f[6]*f[11] - f[2]*f[3]*f[7]*f[11] + 
    f[1]*f[4]*f[7]*f[11] + f[3]*f[4]^2*f[12] - 2*f[2]*f[4]*f[5]*f[12] + 
    f[1]*f[5]^2*f[12] + f[2]^2*f[7]*f[12] - f[1]*f[3]*f[7]*f[12] - 
    f[3]^2*f[4]*f[13] + f[2]*f[4]^2*f[13] + f[2]*f[3]*f[5]*f[13] - 
    f[1]*f[4]*f[5]*f[13] - f[2]^2*f[6]*f[13] + f[1]*f[3]*f[6]*f[13])/
   3092518234126024704000000, S[1, 3, 7, 12] -> 
  (f[4]^2*f[6]*f[9] - f[3]*f[5]*f[6]*f[9] - f[3]*f[4]*f[7]*f[9] + 
    f[2]*f[5]*f[7]*f[9] + f[3]^2*f[8]*f[9] - f[2]*f[4]*f[8]*f[9] - 
    f[4]^2*f[5]*f[10] + f[3]*f[5]^2*f[10] + f[2]*f[4]*f[7]*f[10] - 
    f[1]*f[5]*f[7]*f[10] - f[2]*f[3]*f[8]*f[10] + f[1]*f[4]*f[8]*f[10] + 
    f[3]*f[4]*f[5]*f[11] - f[2]*f[5]^2*f[11] - f[2]*f[4]*f[6]*f[11] + 
    f[1]*f[5]*f[6]*f[11] + f[2]^2*f[8]*f[11] - f[1]*f[3]*f[8]*f[11] - 
    f[3]^2*f[5]*f[12] + f[2]*f[4]*f[5]*f[12] + f[2]*f[3]*f[6]*f[12] - 
    f[1]*f[4]*f[6]*f[12] - f[2]^2*f[7]*f[12] + f[1]*f[3]*f[7]*f[12])/
   832601063033929728000000, S[1, 3, 8, 11] -> 
  (f[4]^2*f[7]*f[8] - f[3]*f[5]*f[7]*f[8] - f[3]*f[4]*f[8]^2 + 
    f[2]*f[5]*f[8]^2 - f[4]^2*f[6]*f[9] + f[3]*f[5]*f[6]*f[9] + 
    f[3]^2*f[8]*f[9] - f[1]*f[5]*f[8]*f[9] - f[2]*f[3]*f[9]^2 + 
    f[1]*f[4]*f[9]^2 + f[3]*f[4]*f[6]*f[10] - f[2]*f[5]*f[6]*f[10] - 
    f[2]*f[4]*f[7]*f[10] + f[1]*f[5]*f[7]*f[10] + f[2]^2*f[9]*f[10] - 
    f[1]*f[3]*f[9]*f[10] - f[3]^2*f[6]*f[11] + f[2]*f[4]*f[6]*f[11] + 
    f[2]*f[3]*f[7]*f[11] - f[1]*f[4]*f[7]*f[11] - f[2]^2*f[8]*f[11] + 
    f[1]*f[3]*f[8]*f[11])/353224693408333824000000, 
 S[1, 4, 6, 12] -> (f[4]*f[5]^2*f[9] - f[4]^2*f[6]*f[9] - 
    f[3]*f[5]*f[6]*f[9] + f[2]*f[6]^2*f[9] + f[3]*f[4]*f[7]*f[9] - 
    f[2]*f[5]*f[7]*f[9] - f[4]^2*f[5]*f[10] + 2*f[3]*f[4]*f[6]*f[10] - 
    f[1]*f[6]^2*f[10] - f[3]^2*f[7]*f[10] + f[1]*f[5]*f[7]*f[10] + 
    f[4]^3*f[11] - f[3]*f[4]*f[5]*f[11] - f[2]*f[4]*f[6]*f[11] + 
    f[1]*f[5]*f[6]*f[11] + f[2]*f[3]*f[7]*f[11] - f[1]*f[4]*f[7]*f[11] - 
    f[3]*f[4]^2*f[12] + f[3]^2*f[5]*f[12] + f[2]*f[4]*f[5]*f[12] - 
    f[1]*f[5]^2*f[12] - f[2]*f[3]*f[6]*f[12] + f[1]*f[4]*f[6]*f[12])/
   237886018009694208000000, S[1, 4, 7, 11] -> 
  (f[4]*f[5]*f[6]*f[8] - f[3]*f[6]^2*f[8] - f[4]^2*f[7]*f[8] + 
    f[2]*f[6]*f[7]*f[8] + f[3]*f[4]*f[8]^2 - f[2]*f[5]*f[8]^2 - 
    f[4]*f[5]^2*f[9] + f[3]*f[5]*f[6]*f[9] + f[3]*f[4]*f[7]*f[9] - 
    f[1]*f[6]*f[7]*f[9] - f[3]^2*f[8]*f[9] + f[1]*f[5]*f[8]*f[9] + 
    f[4]^2*f[5]*f[10] - f[3]*f[4]*f[6]*f[10] - f[2]*f[5]*f[6]*f[10] + 
    f[1]*f[6]^2*f[10] + f[2]*f[3]*f[8]*f[10] - f[1]*f[4]*f[8]*f[10] - 
    f[3]*f[4]*f[5]*f[11] + f[2]*f[5]^2*f[11] + f[3]^2*f[6]*f[11] - 
    f[1]*f[5]*f[6]*f[11] - f[2]*f[3]*f[7]*f[11] + f[1]*f[4]*f[7]*f[11])/
   75691005730357248000000, S[1, 4, 8, 10] -> 
  (f[4]*f[5]*f[7]^2 - f[3]*f[6]*f[7]^2 - f[4]*f[5]*f[6]*f[8] + 
    f[3]*f[6]^2*f[8] - f[4]^2*f[7]*f[8] + f[2]*f[6]*f[7]*f[8] + 
    f[3]*f[4]*f[8]^2 - f[1]*f[6]*f[8]^2 + f[4]^2*f[6]*f[9] - 
    f[2]*f[6]^2*f[9] - f[2]*f[5]*f[7]*f[9] + f[1]*f[6]*f[7]*f[9] - 
    f[3]^2*f[8]*f[9] + f[1]*f[5]*f[8]*f[9] + f[2]*f[3]*f[9]^2 - 
    f[1]*f[4]*f[9]^2 - f[3]*f[4]*f[6]*f[10] + f[2]*f[5]*f[6]*f[10] + 
    f[3]^2*f[7]*f[10] - f[1]*f[5]*f[7]*f[10] - f[2]*f[3]*f[8]*f[10] + 
    f[1]*f[4]*f[8]*f[10])/38533602917272780800000, 
 S[1, 5, 7, 10] -> (f[4]*f[6]^2*f[7] - f[4]*f[5]*f[7]^2 - f[3]*f[6]*f[7]^2 + 
    f[2]*f[7]^3 - f[4]*f[5]*f[6]*f[8] + f[4]^2*f[7]*f[8] + 
    2*f[3]*f[5]*f[7]*f[8] - f[2]*f[6]*f[7]*f[8] - f[1]*f[7]^2*f[8] - 
    f[3]*f[4]*f[8]^2 + f[1]*f[6]*f[8]^2 + f[4]*f[5]^2*f[9] - 
    f[4]^2*f[6]*f[9] - f[2]*f[5]*f[7]*f[9] + f[1]*f[6]*f[7]*f[9] + 
    f[2]*f[4]*f[8]*f[9] - f[1]*f[5]*f[8]*f[9] - f[3]*f[5]^2*f[10] + 
    f[3]*f[4]*f[6]*f[10] + f[2]*f[5]*f[6]*f[10] - f[1]*f[6]^2*f[10] - 
    f[2]*f[4]*f[7]*f[10] + f[1]*f[5]*f[7]*f[10])/13762001041883136000000, 
 S[2, 4, 6, 11] -> (f[5]^3*f[8] - 2*f[4]*f[5]*f[6]*f[8] + f[3]*f[6]^2*f[8] + 
    f[4]^2*f[7]*f[8] - f[3]*f[5]*f[7]*f[8] - f[4]*f[5]^2*f[9] + 
    f[4]^2*f[6]*f[9] + f[3]*f[5]*f[6]*f[9] - f[2]*f[6]^2*f[9] - 
    f[3]*f[4]*f[7]*f[9] + f[2]*f[5]*f[7]*f[9] + f[4]^2*f[5]*f[10] - 
    f[3]*f[5]^2*f[10] - f[3]*f[4]*f[6]*f[10] + f[2]*f[5]*f[6]*f[10] + 
    f[3]^2*f[7]*f[10] - f[2]*f[4]*f[7]*f[10] - f[4]^3*f[11] + 
    2*f[3]*f[4]*f[5]*f[11] - f[2]*f[5]^2*f[11] - f[3]^2*f[6]*f[11] + 
    f[2]*f[4]*f[6]*f[11])/3604333606207488000000, 
 S[2, 4, 7, 10] -> (f[5]^2*f[6]*f[7] - f[4]*f[6]^2*f[7] - f[4]*f[5]*f[7]^2 + 
    f[3]*f[6]*f[7]^2 - f[5]^3*f[8] + f[4]*f[5]*f[6]*f[8] + f[4]^2*f[7]*f[8] - 
    f[2]*f[6]*f[7]*f[8] - f[3]*f[4]*f[8]^2 + f[2]*f[5]*f[8]^2 + 
    f[4]*f[5]^2*f[9] - 2*f[3]*f[5]*f[6]*f[9] + f[2]*f[6]^2*f[9] + 
    f[3]^2*f[8]*f[9] - f[2]*f[4]*f[8]*f[9] - f[4]^2*f[5]*f[10] + 
    f[3]*f[5]^2*f[10] + f[3]*f[4]*f[6]*f[10] - f[2]*f[5]*f[6]*f[10] - 
    f[3]^2*f[7]*f[10] + f[2]*f[4]*f[7]*f[10])/1376200104188313600000, 
 S[2, 5, 7, 9] -> (f[5]*f[6]^3 - 2*f[5]^2*f[6]*f[7] - f[4]*f[6]^2*f[7] + 
    2*f[4]*f[5]*f[7]^2 + f[3]*f[6]*f[7]^2 - f[2]*f[7]^3 + f[5]^3*f[8] - 
    f[3]*f[6]^2*f[8] - f[4]^2*f[7]*f[8] - f[3]*f[5]*f[7]*f[8] + 
    2*f[2]*f[6]*f[7]*f[8] + f[3]*f[4]*f[8]^2 - f[2]*f[5]*f[8]^2 - 
    f[4]*f[5]^2*f[9] + f[4]^2*f[6]*f[9] + f[3]*f[5]*f[6]*f[9] - 
    f[2]*f[6]^2*f[9] - f[3]*f[4]*f[7]*f[9] + f[2]*f[5]*f[7]*f[9])/
   305822245375180800000, 
 S[24] -> f[24]/16039842467222136539155708423040296550400000000, 
 S[1, 23] -> (-(f[2]*f[22]) + f[1]*f[23])/
   29057685629025609672383529751884595200000000, 
 S[2, 22] -> (-(f[3]*f[21]) + f[2]*f[22])/
   114852512367690156807840038544998400000000, 
 S[3, 21] -> (-(f[4]*f[20]) + f[3]*f[21])/
   1491591069710261776725195305779200000000, 
 S[4, 20] -> (-(f[5]*f[19]) + f[4]*f[20])/
   42616887706007479335005580165120000000, 
 S[5, 19] -> (-(f[6]*f[18]) + f[5]*f[19])/
   2242994089789867333421346324480000000, 
 S[6, 18] -> (-(f[7]*f[17]) + f[6]*f[18])/
   196753867525426959072047923200000000, 
 S[7, 17] -> (-(f[8]*f[16]) + f[7]*f[17])/
   27005432797607621833418342400000000, 
 S[8, 16] -> (-(f[9]*f[15]) + f[8]*f[16])/5559942046566275083350835200000000, 
 S[9, 15] -> (-(f[10]*f[14]) + f[9]*f[15])/
   1667982613969882525005250560000000, 
 S[10, 14] -> (-(f[11]*f[13]) + f[10]*f[14])/
   714849691701378225002250240000000, 
 S[11, 13] -> (-f[12]^2 + f[11]*f[13])/432052011467865960166195200000000, 
 S[1, 3, 20] -> (-(f[3]^2*f[18]) + f[2]*f[4]*f[18] + f[2]*f[3]*f[19] - 
    f[1]*f[4]*f[19] - f[2]^2*f[20] + f[1]*f[3]*f[20])/
   3551407308833956611250465013760000000, 
 S[1, 4, 19] -> (-(f[3]*f[4]*f[17]) + f[2]*f[5]*f[17] + f[3]^2*f[18] - 
    f[1]*f[5]*f[18] - f[2]*f[3]*f[19] + f[1]*f[4]*f[19])/
   112149704489493366671067316224000000, 
 S[1, 5, 18] -> (-(f[3]*f[5]*f[16]) + f[2]*f[6]*f[16] + f[3]*f[4]*f[17] - 
    f[1]*f[6]*f[17] - f[2]*f[4]*f[18] + f[1]*f[5]*f[18])/
   6558462250847565302401597440000000, 
 S[1, 6, 17] -> (-(f[3]*f[6]*f[15]) + f[2]*f[7]*f[15] + f[3]*f[5]*f[16] - 
    f[1]*f[7]*f[16] - f[2]*f[5]*f[17] + f[1]*f[6]*f[17])/
   642986495181133853176627200000000, 
 S[1, 7, 16] -> (-(f[3]*f[7]*f[14]) + f[2]*f[8]*f[14] + f[3]*f[6]*f[15] - 
    f[1]*f[8]*f[15] - f[2]*f[6]*f[16] + f[1]*f[7]*f[16])/
   99284679402969197916979200000000, 
 S[1, 8, 15] -> (-(f[3]*f[8]*f[13]) + f[2]*f[9]*f[13] + f[3]*f[7]*f[14] - 
    f[1]*f[9]*f[14] - f[2]*f[7]*f[15] + f[1]*f[8]*f[15])/
   23166425194026146180628480000000, 
 S[1, 9, 14] -> (-(f[3]*f[9]*f[12]) + f[2]*f[10]*f[12] + f[3]*f[8]*f[13] - 
    f[1]*f[10]*f[13] - f[2]*f[8]*f[14] + f[1]*f[9]*f[14])/
   7942774352237535833358336000000, S[1, 10, 13] -> 
  (-(f[3]*f[10]*f[11]) + f[2]*f[11]^2 + f[3]*f[9]*f[12] - f[1]*f[11]*f[12] - 
    f[2]*f[9]*f[13] + f[1]*f[10]*f[13])/3927745558798781456056320000000, 
 S[2, 4, 18] -> (-(f[4]^2*f[16]) + f[3]*f[5]*f[16] + f[3]*f[4]*f[17] - 
    f[2]*f[5]*f[17] - f[3]^2*f[18] + f[2]*f[4]*f[18])/
   655846225084756530240159744000000, 
 S[2, 5, 17] -> (-(f[4]*f[5]*f[15]) + f[3]*f[6]*f[15] + f[4]^2*f[16] - 
    f[2]*f[6]*f[16] - f[3]*f[4]*f[17] + f[2]*f[5]*f[17])/
   42865766345408923545108480000000, 
 S[2, 6, 16] -> (-(f[4]*f[6]*f[14]) + f[3]*f[7]*f[14] + f[4]*f[5]*f[15] - 
    f[2]*f[7]*f[15] - f[3]*f[5]*f[16] + f[2]*f[6]*f[16])/
   4727841876331866567475200000000, S[2, 7, 15] -> 
  (-(f[4]*f[7]*f[13]) + f[3]*f[8]*f[13] + f[4]*f[6]*f[14] - f[2]*f[8]*f[14] - 
    f[3]*f[6]*f[15] + f[2]*f[7]*f[15])/827372328358076649308160000000, 
 S[2, 8, 14] -> (-(f[4]*f[8]*f[12]) + f[3]*f[9]*f[12] + f[4]*f[7]*f[13] - 
    f[2]*f[9]*f[13] - f[3]*f[7]*f[14] + f[2]*f[8]*f[14])/
   220632620895487106482176000000, S[2, 9, 13] -> 
  (-(f[4]*f[9]*f[11]) + f[3]*f[10]*f[11] + f[4]*f[8]*f[12] - 
    f[2]*f[10]*f[12] - f[3]*f[8]*f[13] + f[2]*f[9]*f[13])/
   87283234639972921245696000000, S[2, 10, 12] -> 
  (-(f[4]*f[10]^2) + f[4]*f[9]*f[11] + f[3]*f[10]*f[11] - f[2]*f[11]^2 - 
    f[3]*f[9]*f[12] + f[2]*f[10]*f[12])/50355712292292069949440000000, 
 S[3, 5, 16] -> (-(f[5]^2*f[14]) + f[4]*f[6]*f[14] + f[4]*f[5]*f[15] - 
    f[3]*f[6]*f[15] - f[4]^2*f[16] + f[3]*f[5]*f[16])/
   945568375266373313495040000000, S[3, 6, 15] -> 
  (-(f[5]*f[6]*f[13]) + f[4]*f[7]*f[13] + f[5]^2*f[14] - f[3]*f[7]*f[14] - 
    f[4]*f[5]*f[15] + f[3]*f[6]*f[15])/118196046908296664186880000000, 
 S[3, 7, 14] -> (-(f[5]*f[7]*f[12]) + f[4]*f[8]*f[12] + f[5]*f[6]*f[13] - 
    f[3]*f[8]*f[13] - f[4]*f[6]*f[14] + f[3]*f[7]*f[14])/
   23639209381659332837376000000, S[3, 8, 13] -> 
  (-(f[5]*f[8]*f[11]) + f[4]*f[9]*f[11] + f[5]*f[7]*f[12] - f[3]*f[9]*f[12] - 
    f[4]*f[7]*f[13] + f[3]*f[8]*f[13])/7273602886664410103808000000, 
 S[3, 9, 12] -> (-(f[5]*f[9]*f[10]) + f[4]*f[10]^2 + f[5]*f[8]*f[11] - 
    f[3]*f[10]*f[11] - f[4]*f[8]*f[12] + f[3]*f[9]*f[12])/
   3357047486152804663296000000, S[4, 6, 14] -> 
  (-(f[6]^2*f[12]) + f[5]*f[7]*f[12] + f[5]*f[6]*f[13] - f[4]*f[7]*f[13] - 
    f[5]^2*f[14] + f[4]*f[6]*f[14])/6754059823331237953536000000, 
 S[4, 7, 13] -> (-(f[6]*f[7]*f[11]) + f[5]*f[8]*f[11] + f[6]^2*f[12] - 
    f[4]*f[8]*f[12] - f[5]*f[6]*f[13] + f[4]*f[7]*f[13])/
   1558629189999516450816000000, S[4, 8, 12] -> 
  (-(f[6]*f[8]*f[10]) + f[5]*f[9]*f[10] + f[6]*f[7]*f[11] - f[4]*f[9]*f[11] - 
    f[5]*f[7]*f[12] + f[4]*f[8]*f[12])/559507914358800777216000000, 
 S[4, 9, 11] -> (-(f[6]*f[9]^2) + f[6]*f[8]*f[10] + f[5]*f[9]*f[10] - 
    f[4]*f[10]^2 - f[5]*f[8]*f[11] + f[4]*f[9]*f[11])/
   305186135104800423936000000, S[5, 7, 12] -> 
  (-(f[7]^2*f[10]) + f[6]*f[8]*f[10] + f[6]*f[7]*f[11] - f[5]*f[8]*f[11] - 
    f[6]^2*f[12] + f[5]*f[7]*f[12])/199824255128143134720000000, 
 S[5, 8, 11] -> (-(f[7]*f[8]*f[9]) + f[6]*f[9]^2 + f[7]^2*f[10] - 
    f[5]*f[9]*f[10] - f[6]*f[7]*f[11] + f[5]*f[8]*f[11])/
   84773926418000117760000000, S[6, 8, 10] -> 
  (-f[8]^3 + 2*f[7]*f[8]*f[9] - f[6]*f[9]^2 - f[7]^2*f[10] + f[6]*f[8]*f[10])/
   23120161750363668480000000, S[1, 3, 5, 15] -> 
  (f[4]^3*f[12] - 2*f[3]*f[4]*f[5]*f[12] + f[2]*f[5]^2*f[12] + 
    f[3]^2*f[6]*f[12] - f[2]*f[4]*f[6]*f[12] - f[3]*f[4]^2*f[13] + 
    f[3]^2*f[5]*f[13] + f[2]*f[4]*f[5]*f[13] - f[1]*f[5]^2*f[13] - 
    f[2]*f[3]*f[6]*f[13] + f[1]*f[4]*f[6]*f[13] + f[3]^2*f[4]*f[14] - 
    f[2]*f[4]^2*f[14] - f[2]*f[3]*f[5]*f[14] + f[1]*f[4]*f[5]*f[14] + 
    f[2]^2*f[6]*f[14] - f[1]*f[3]*f[6]*f[14] - f[3]^3*f[15] + 
    2*f[2]*f[3]*f[4]*f[15] - f[1]*f[4]^2*f[15] - f[2]^2*f[5]*f[15] + 
    f[1]*f[3]*f[5]*f[15])/3939868230276555472896000000, 
 S[1, 3, 6, 14] -> (f[4]^2*f[5]*f[11] - f[3]*f[5]^2*f[11] - 
    f[3]*f[4]*f[6]*f[11] + f[2]*f[5]*f[6]*f[11] + f[3]^2*f[7]*f[11] - 
    f[2]*f[4]*f[7]*f[11] - f[4]^3*f[12] + f[3]*f[4]*f[5]*f[12] + 
    f[2]*f[4]*f[6]*f[12] - f[1]*f[5]*f[6]*f[12] - f[2]*f[3]*f[7]*f[12] + 
    f[1]*f[4]*f[7]*f[12] + f[3]*f[4]^2*f[13] - 2*f[2]*f[4]*f[5]*f[13] + 
    f[1]*f[5]^2*f[13] + f[2]^2*f[7]*f[13] - f[1]*f[3]*f[7]*f[13] - 
    f[3]^2*f[4]*f[14] + f[2]*f[4]^2*f[14] + f[2]*f[3]*f[5]*f[14] - 
    f[1]*f[4]*f[5]*f[14] - f[2]^2*f[6]*f[14] + f[1]*f[3]*f[6]*f[14])/
   562838318610936496128000000, S[1, 3, 7, 13] -> 
  (f[4]^2*f[6]*f[10] - f[3]*f[5]*f[6]*f[10] - f[3]*f[4]*f[7]*f[10] + 
    f[2]*f[5]*f[7]*f[10] + f[3]^2*f[8]*f[10] - f[2]*f[4]*f[8]*f[10] - 
    f[4]^2*f[5]*f[11] + f[3]*f[5]^2*f[11] + f[2]*f[4]*f[7]*f[11] - 
    f[1]*f[5]*f[7]*f[11] - f[2]*f[3]*f[8]*f[11] + f[1]*f[4]*f[8]*f[11] + 
    f[3]*f[4]*f[5]*f[12] - f[2]*f[5]^2*f[12] - f[2]*f[4]*f[6]*f[12] + 
    f[1]*f[5]*f[6]*f[12] + f[2]^2*f[8]*f[12] - f[1]*f[3]*f[8]*f[12] - 
    f[3]^2*f[5]*f[13] + f[2]*f[4]*f[5]*f[13] + f[2]*f[3]*f[6]*f[13] - 
    f[1]*f[4]*f[6]*f[13] - f[2]^2*f[7]*f[13] + f[1]*f[3]*f[7]*f[13])/
   129885765833293037568000000, S[1, 3, 8, 12] -> 
  (f[4]^2*f[7]*f[9] - f[3]*f[5]*f[7]*f[9] - f[3]*f[4]*f[8]*f[9] + 
    f[2]*f[5]*f[8]*f[9] + f[3]^2*f[9]^2 - f[2]*f[4]*f[9]^2 - 
    f[4]^2*f[6]*f[10] + f[3]*f[5]*f[6]*f[10] + f[2]*f[4]*f[8]*f[10] - 
    f[1]*f[5]*f[8]*f[10] - f[2]*f[3]*f[9]*f[10] + f[1]*f[4]*f[9]*f[10] + 
    f[3]*f[4]*f[6]*f[11] - f[2]*f[5]*f[6]*f[11] - f[2]*f[4]*f[7]*f[11] + 
    f[1]*f[5]*f[7]*f[11] + f[2]^2*f[9]*f[11] - f[1]*f[3]*f[9]*f[11] - 
    f[3]^2*f[6]*f[12] + f[2]*f[4]*f[6]*f[12] + f[2]*f[3]*f[7]*f[12] - 
    f[1]*f[4]*f[7]*f[12] - f[2]^2*f[8]*f[12] + f[1]*f[3]*f[8]*f[12])/
   46625659529900064768000000, S[1, 3, 9, 11] -> 
  (f[4]^2*f[8]^2 - f[3]*f[5]*f[8]^2 - f[4]^2*f[7]*f[9] + 
    f[3]*f[5]*f[7]*f[9] - f[3]*f[4]*f[8]*f[9] + f[2]*f[5]*f[8]*f[9] + 
    f[2]*f[4]*f[9]^2 - f[1]*f[5]*f[9]^2 + f[3]*f[4]*f[7]*f[10] - 
    f[2]*f[5]*f[7]*f[10] + f[3]^2*f[8]*f[10] - 2*f[2]*f[4]*f[8]*f[10] + 
    f[1]*f[5]*f[8]*f[10] - f[2]*f[3]*f[9]*f[10] + f[1]*f[4]*f[9]*f[10] + 
    f[2]^2*f[10]^2 - f[1]*f[3]*f[10]^2 - f[3]^2*f[7]*f[11] + 
    f[2]*f[4]*f[7]*f[11] + f[2]*f[3]*f[8]*f[11] - f[1]*f[4]*f[8]*f[11] - 
    f[2]^2*f[9]*f[11] + f[1]*f[3]*f[9]*f[11])/25432177925400035328000000, 
 S[1, 4, 6, 13] -> (f[4]*f[5]^2*f[10] - f[4]^2*f[6]*f[10] - 
    f[3]*f[5]*f[6]*f[10] + f[2]*f[6]^2*f[10] + f[3]*f[4]*f[7]*f[10] - 
    f[2]*f[5]*f[7]*f[10] - f[4]^2*f[5]*f[11] + 2*f[3]*f[4]*f[6]*f[11] - 
    f[1]*f[6]^2*f[11] - f[3]^2*f[7]*f[11] + f[1]*f[5]*f[7]*f[11] + 
    f[4]^3*f[12] - f[3]*f[4]*f[5]*f[12] - f[2]*f[4]*f[6]*f[12] + 
    f[1]*f[5]*f[6]*f[12] + f[2]*f[3]*f[7]*f[12] - f[1]*f[4]*f[7]*f[12] - 
    f[3]*f[4]^2*f[13] + f[3]^2*f[5]*f[13] + f[2]*f[4]*f[5]*f[13] - 
    f[1]*f[5]^2*f[13] - f[2]*f[3]*f[6]*f[13] + f[1]*f[4]*f[6]*f[13])/
   37110218809512296448000000, S[1, 4, 7, 12] -> 
  (f[4]*f[5]*f[6]*f[9] - f[3]*f[6]^2*f[9] - f[4]^2*f[7]*f[9] + 
    f[2]*f[6]*f[7]*f[9] + f[3]*f[4]*f[8]*f[9] - f[2]*f[5]*f[8]*f[9] - 
    f[4]*f[5]^2*f[10] + f[3]*f[5]*f[6]*f[10] + f[3]*f[4]*f[7]*f[10] - 
    f[1]*f[6]*f[7]*f[10] - f[3]^2*f[8]*f[10] + f[1]*f[5]*f[8]*f[10] + 
    f[4]^2*f[5]*f[11] - f[3]*f[4]*f[6]*f[11] - f[2]*f[5]*f[6]*f[11] + 
    f[1]*f[6]^2*f[11] + f[2]*f[3]*f[8]*f[11] - f[1]*f[4]*f[8]*f[11] - 
    f[3]*f[4]*f[5]*f[12] + f[2]*f[5]^2*f[12] + f[3]^2*f[6]*f[12] - 
    f[1]*f[5]*f[6]*f[12] - f[2]*f[3]*f[7]*f[12] + f[1]*f[4]*f[7]*f[12])/
   9991212756407156736000000, S[1, 4, 8, 11] -> 
  (f[4]*f[5]*f[7]*f[8] - f[3]*f[6]*f[7]*f[8] - f[4]^2*f[8]^2 + 
    f[2]*f[6]*f[8]^2 - f[4]*f[5]*f[6]*f[9] + f[3]*f[6]^2*f[9] + 
    2*f[3]*f[4]*f[8]*f[9] - f[2]*f[5]*f[8]*f[9] - f[1]*f[6]*f[8]*f[9] - 
    f[3]^2*f[9]^2 + f[1]*f[5]*f[9]^2 + f[4]^2*f[6]*f[10] - 
    f[2]*f[6]^2*f[10] - f[3]*f[4]*f[7]*f[10] + f[1]*f[6]*f[7]*f[10] + 
    f[2]*f[3]*f[9]*f[10] - f[1]*f[4]*f[9]*f[10] - f[3]*f[4]*f[6]*f[11] + 
    f[2]*f[5]*f[6]*f[11] + f[3]^2*f[7]*f[11] - f[1]*f[5]*f[7]*f[11] - 
    f[2]*f[3]*f[8]*f[11] + f[1]*f[4]*f[8]*f[11])/4238696320900005888000000, 
 S[1, 5, 7, 11] -> (f[4]*f[6]^2*f[8] - f[4]*f[5]*f[7]*f[8] - 
    f[3]*f[6]*f[7]*f[8] + f[2]*f[7]^2*f[8] + f[3]*f[5]*f[8]^2 - 
    f[2]*f[6]*f[8]^2 - f[4]*f[5]*f[6]*f[9] + f[4]^2*f[7]*f[9] + 
    f[3]*f[5]*f[7]*f[9] - f[1]*f[7]^2*f[9] - f[3]*f[4]*f[8]*f[9] + 
    f[1]*f[6]*f[8]*f[9] + f[4]*f[5]^2*f[10] - f[4]^2*f[6]*f[10] - 
    f[2]*f[5]*f[7]*f[10] + f[1]*f[6]*f[7]*f[10] + f[2]*f[4]*f[8]*f[10] - 
    f[1]*f[5]*f[8]*f[10] - f[3]*f[5]^2*f[11] + f[3]*f[4]*f[6]*f[11] + 
    f[2]*f[5]*f[6]*f[11] - f[1]*f[6]^2*f[11] - f[2]*f[4]*f[7]*f[11] + 
    f[1]*f[5]*f[7]*f[11])/1513820114607144960000000, 
 S[1, 5, 8, 10] -> (f[4]*f[6]*f[7]^2 - f[3]*f[7]^3 - f[4]*f[6]^2*f[8] - 
    f[4]*f[5]*f[7]*f[8] + f[3]*f[6]*f[7]*f[8] + f[2]*f[7]^2*f[8] + 
    f[4]^2*f[8]^2 - f[1]*f[7]*f[8]^2 + f[4]*f[5]*f[6]*f[9] - 
    f[4]^2*f[7]*f[9] + f[3]*f[5]*f[7]*f[9] - 2*f[2]*f[6]*f[7]*f[9] + 
    f[1]*f[7]^2*f[9] - f[3]*f[4]*f[8]*f[9] + f[1]*f[6]*f[8]*f[9] + 
    f[2]*f[4]*f[9]^2 - f[1]*f[5]*f[9]^2 - f[3]*f[5]*f[6]*f[10] + 
    f[2]*f[6]^2*f[10] + f[3]*f[4]*f[7]*f[10] - f[1]*f[6]*f[7]*f[10] - 
    f[2]*f[4]*f[8]*f[10] + f[1]*f[5]*f[8]*f[10])/770672058345455616000000, 
 S[2, 4, 6, 12] -> (f[5]^3*f[9] - 2*f[4]*f[5]*f[6]*f[9] + f[3]*f[6]^2*f[9] + 
    f[4]^2*f[7]*f[9] - f[3]*f[5]*f[7]*f[9] - f[4]*f[5]^2*f[10] + 
    f[4]^2*f[6]*f[10] + f[3]*f[5]*f[6]*f[10] - f[2]*f[6]^2*f[10] - 
    f[3]*f[4]*f[7]*f[10] + f[2]*f[5]*f[7]*f[10] + f[4]^2*f[5]*f[11] - 
    f[3]*f[5]^2*f[11] - f[3]*f[4]*f[6]*f[11] + f[2]*f[5]*f[6]*f[11] + 
    f[3]^2*f[7]*f[11] - f[2]*f[4]*f[7]*f[11] - f[4]^3*f[12] + 
    2*f[3]*f[4]*f[5]*f[12] - f[2]*f[5]^2*f[12] - f[3]^2*f[6]*f[12] + 
    f[2]*f[4]*f[6]*f[12])/475772036019388416000000, 
 S[2, 4, 7, 11] -> (f[5]^2*f[6]*f[8] - f[4]*f[6]^2*f[8] - 
    f[4]*f[5]*f[7]*f[8] + f[3]*f[6]*f[7]*f[8] + f[4]^2*f[8]^2 - 
    f[3]*f[5]*f[8]^2 - f[5]^3*f[9] + f[4]*f[5]*f[6]*f[9] + 
    f[3]*f[5]*f[7]*f[9] - f[2]*f[6]*f[7]*f[9] - f[3]*f[4]*f[8]*f[9] + 
    f[2]*f[5]*f[8]*f[9] + f[4]*f[5]^2*f[10] - 2*f[3]*f[5]*f[6]*f[10] + 
    f[2]*f[6]^2*f[10] + f[3]^2*f[8]*f[10] - f[2]*f[4]*f[8]*f[10] - 
    f[4]^2*f[5]*f[11] + f[3]*f[5]^2*f[11] + f[3]*f[4]*f[6]*f[11] - 
    f[2]*f[5]*f[6]*f[11] - f[3]^2*f[7]*f[11] + f[2]*f[4]*f[7]*f[11])/
   151382011460714496000000, S[2, 4, 8, 10] -> 
  (f[5]^2*f[7]^2 - f[4]*f[6]*f[7]^2 - f[5]^2*f[6]*f[8] + f[4]*f[6]^2*f[8] - 
    f[4]*f[5]*f[7]*f[8] + f[3]*f[6]*f[7]*f[8] + f[3]*f[5]*f[8]^2 - 
    f[2]*f[6]*f[8]^2 + f[4]*f[5]*f[6]*f[9] - f[3]*f[6]^2*f[9] + 
    f[4]^2*f[7]*f[9] - 2*f[3]*f[5]*f[7]*f[9] + f[2]*f[6]*f[7]*f[9] - 
    f[3]*f[4]*f[8]*f[9] + f[2]*f[5]*f[8]*f[9] + f[3]^2*f[9]^2 - 
    f[2]*f[4]*f[9]^2 - f[4]^2*f[6]*f[10] + f[3]*f[5]*f[6]*f[10] + 
    f[3]*f[4]*f[7]*f[10] - f[2]*f[5]*f[7]*f[10] - f[3]^2*f[8]*f[10] + 
    f[2]*f[4]*f[8]*f[10])/77067205834545561600000, 
 S[2, 5, 7, 10] -> (f[5]*f[6]^2*f[7] - f[5]^2*f[7]^2 - f[4]*f[6]*f[7]^2 + 
    f[3]*f[7]^3 - f[5]^2*f[6]*f[8] + 3*f[4]*f[5]*f[7]*f[8] - 
    f[3]*f[6]*f[7]*f[8] - f[2]*f[7]^2*f[8] - f[4]^2*f[8]^2 + 
    f[2]*f[6]*f[8]^2 + f[5]^3*f[9] - f[4]*f[5]*f[6]*f[9] - 
    f[3]*f[5]*f[7]*f[9] + f[2]*f[6]*f[7]*f[9] + f[3]*f[4]*f[8]*f[9] - 
    f[2]*f[5]*f[8]*f[9] - f[4]*f[5]^2*f[10] + f[4]^2*f[6]*f[10] + 
    f[3]*f[5]*f[6]*f[10] - f[2]*f[6]^2*f[10] - f[3]*f[4]*f[7]*f[10] + 
    f[2]*f[5]*f[7]*f[10])/27524002083766272000000, 
 S[3, 5, 7, 9] -> (f[6]^4 - 3*f[5]*f[6]^2*f[7] + f[5]^2*f[7]^2 + 
    2*f[4]*f[6]*f[7]^2 - f[3]*f[7]^3 + 2*f[5]^2*f[6]*f[8] - 
    2*f[4]*f[6]^2*f[8] - 2*f[4]*f[5]*f[7]*f[8] + 2*f[3]*f[6]*f[7]*f[8] + 
    f[4]^2*f[8]^2 - f[3]*f[5]*f[8]^2 - f[5]^3*f[9] + 2*f[4]*f[5]*f[6]*f[9] - 
    f[3]*f[6]^2*f[9] - f[4]^2*f[7]*f[9] + f[3]*f[5]*f[7]*f[9])/
   1834933472251084800000}

